Auditing Frozen-Encoder Anomaly Detection Across Mechanical Systems: Representation Provenance, Calibration, and Protocol Effects

This version reports a reproducibility audit of the frozen-encoder experiments presented in version 1. The numerical discrimination results are reproducible from the preserved artifacts, but their original attribution to interferometric pretraining is not supported. The released checkpoint contains a nested model state that loads without missing parameters, whereas loading the outer checkpoint dictionary leaves almost the entire EfficientNet-B0 feature stack uninitialized. Preserved embeddings labelled as interferometric have norms of order $10^{-12}$, matching freshly initialized EfficientNet-B0 networks and differing by more than twelve orders of magnitude from the preserved ImageNet embeddings. A second, separately preserved near-zero embedding set produces almost the same IMS 4th-test anomaly scores ($r=0.987$) and record-level discrimination (AUC $0.9812$ versus $0.9818$). We therefore withdraw the causal claim that IMS performance demonstrates a morphological prior transferred from gravitational-wave instrumentation. We reanalyse the controlled IMS splits at matched observed false-positive rates and add multivariate classical signal baselines. The near-zero representations retain strong tail separation, particularly in the 2nd and 4th IMS runs, but this is now interpreted as an exploratory architecture-and-initialization effect coupled to Mahalanobis scoring. A separate PRONOSTIA audit shows that the original large warning times were induced by a lifetime-fraction baseline; under fixed-time evaluation, a ten-feature classical baseline outperforms the preserved encoder scores. These results illustrate how checkpoint provenance, finite-sample calibration, architecture, and target-domain baselines can create an appearance of cross-domain transfer. They also define the controls required before assigning physical meaning to frozen-representation anomaly scores.

==> audit-supplement/requirements.txt <==
numpy
pandas
scipy
scikit-learn
torch
torchvision


==> audit-supplement/results/CHECKPOINT_LOADING_DECISION.json <==
{
  "checkpoint": "aether_v1_best.pth (not redistributed)",
  "sha256": "6b0d66084f1dae7cd79fd1b3ea4b8fcc2f3b1e93f4da3e40c338a1ac37c3b9dc",
  "top_level_keys": [
    "model_state_dict",
    "class_names",
    "config",
    "metrics"
  ],
  "config": {
    "data": "/content/dataset_full4",
    "arch": "efficientnet_b0",
    "num_classes": 6,
    "batch_size": 64,
    "epochs_A": 5,
    "epochs_B": 25,
    "seed": 42,
    "use_focal": 1,
    "gamma": 1.5,
    "lr_A": 0.003,
    "lr_B": 0.0003,
    "weight_decay": 0.01,
    "out": "runs/aether_gpu_full4",
    "class_names": [
      "Blip",
      "Koi_Fish",
      "Low_Frequency_Burst",
      "Power_Line",
      "Scattered_Light",
      "Whistle"
    ],
    "train_counts": [
      5096,
      1992,
      1748,
      1256,
      1232,
      832
    ],
    "weights": "EfficientNet_B0_Weights.IMAGENET1K_V1"
  },
  "model_state_tensor_count": 360,
  "torchvision_model_state_key_count": 360,
  "outer_dictionary_load": {
    "missing_count": 311,
    "unexpected_count": 4,
    "missing_first_10": [
      "features.0.0.weight",
      "features.0.1.weight",
      "features.0.1.bias",
      "features.0.1.running_mean",
      "features.0.1.running_var",
      "features.1.0.block.0.0.weight",
      "features.1.0.block.0.1.weight",
      "features.1.0.block.0.1.bias",
      "features.1.0.block.0.1.running_mean",
      "features.1.0.block.0.1.running_var"
    ],
    "unexpected_keys": [
      "model_state_dict",
      "class_names",
      "config",
      "metrics"
    ]
  },
  "nested_model_state_load": {
    "missing_count": 0,
    "unexpected_count": 0,
    "missing_first_10": [],
    "unexpected_first_10": []
  },
  "interpretation": "The checkpoint is structurally valid. Whether the IMS controlled-split generator used the correct nested route cannot be inferred solely from this loading test."
}


==> audit-supplement/results/CLASSICAL_MULTIVARIATE_DECISION.json <==
{
  "experiment": "AETHER-RECHECK-01-PRONOSTIA-CLASSICAL-MULTIVARIATE",
  "date": "2026-08-31",
  "features": [
    "rms",
    "peak",
    "crest_factor",
    "kurtosis",
    "skewness",
    "std",
    "mean_abs",
    "envelope_rms",
    "spectral_entropy",
    "bandwidth"
  ],
  "fixed_target_reference": {
    "regime": "classical_multivariate_fixed_target",
    "n_validation": 11,
    "mean_validation_early_window_fpr": 0.0101010101010101,
    "false_alarm_episodes": 1,
    "late_detections": 11,
    "operational_successes": 10,
    "median_lead_min_success_only": 104.83333333333331,
    "positive_rho": 11,
    "fdr_significant_positive": 10,
    "median_rho": 0.9050429580853552
  },
  "strict_external_reference": {
    "regime": "classical_multivariate_strict_external",
    "n_validation": 11,
    "mean_validation_early_window_fpr": 0.17474747474747476,
    "false_alarm_episodes": 3,
    "late_detections": 11,
    "operational_successes": 8,
    "median_lead_min_success_only": 31.166666666666686,
    "positive_rho": 10,
    "fdr_significant_positive": 8,
    "median_rho": 0.904290910654145
  },
  "limits": [
    "The 15-30 minute interval is an early-life proxy, not an independently certified normal interval.",
    "This baseline tests whether multivariate distance from early life explains the trend; it does not replace random-encoder controls."
  ]
}

==> audit-supplement/results/DECISION.json <==
{
  "experiment": "AETHER-RECHECK-01-PRONOSTIA",
  "date": "2026-08-31",
  "historical_diagnostic": {
    "n_bearings": 17,
    "median_reported_best_lead_min": 189.99999999999991,
    "median_warn_fraction_of_life": 0.20133333333333334,
    "median_alarm_fraction_of_life": 0.20186839967506093,
    "median_warn_delay_after_baseline_min": 0.29999999999999716,
    "median_alarm_delay_after_baseline_min": 0.31666666666666643,
    "warn_within_1_min_of_baseline_end": 15,
    "warn_within_5_min_of_baseline_end": 17,
    "alarm_within_1_min_of_baseline_end": 14,
    "alarm_within_5_min_of_baseline_end": 16,
    "spearman_eol_vs_reported_lead": 1.0,
    "spearman_eol_vs_reported_lead_p": 0.0
  },
  "fixed_time_equal_fpr_aether": {
    "direction": 1.0,
    "threshold": 201.04720193015552,
    "n_validation": 11.0,
    "mean_validation_early_window_fpr": 0.1292929292929293,
    "median_validation_early_window_fpr": 0.0,
    "false_alarm_episodes": 2.0,
    "late_detections": 3.0,
    "operational_successes": 1.0,
    "median_lead_min_success_only": 0.6666666666666856
  },
  "temporal_order_aether": {
    "direction": 1,
    "positive_rho": 11,
    "fdr_significant_positive": 11,
    "median_rho": 0.6600620252286991,
    "chronology_gate_positive_7_of_11": true,
    "chronology_gate_fdr_6_of_11": true
  },
  "directions_from_training": {
    "aether": 1,
    "rms": 1,
    "peak": 1,
    "crest_factor": 1,
    "kurtosis": 1,
    "skewness": -1,
    "std": 1,
    "mean_abs": 1,
    "envelope_rms": 1,
    "spectral_entropy": -1,
    "bandwidth": 1
  },
  "thresholds_from_training": {
    "aether": 201.04720193015552,
    "rms": 4.307768305670734,
    "peak": 7.398479880217434,
    "crest_factor": 7.428501240545091,
    "kurtosis": 21.854147867628168,
    "skewness": 10.561264067061067,
    "std": 4.304699386303792,
    "mean_abs": 0.7048349816180108,
    "envelope_rms": 4.176873000596858,
    "spectral_entropy": 4.401344250049298,
    "bandwidth": 28.14676696281676
  },
  "limits": [
    "PRONOSTIA has no independent physical fault-onset annotation; 15-30 min is an early-life proxy, not certified normal operation.",
    "The recovered Aether Mahalanobis score already uses a target-bearing early-life embedding reference.",
    "This package contains no random-encoder or independently regenerated ImageNet scores, so encoder specificity is not tested."
  ]
}

==> audit-supplement/results/FIXED_EMBEDDING_DECISION.json <==
{
  "experiment": "AETHER-RECHECK-01-PRONOSTIA-FIXED-EMBEDDINGS",
  "date": "2026-08-31",
  "numerical_check_max_relative_error": 8.596491751677847e-15,
  "available_training_bearings": [
    "Bearing1_1",
    "Bearing1_2",
    "Bearing2_2",
    "Bearing3_1",
    "Bearing3_2"
  ],
  "missing_training_bearings": [
    "Bearing2_1"
  ],
  "available_validation_bearings": [
    "Bearing1_3",
    "Bearing1_4",
    "Bearing1_5",
    "Bearing1_7",
    "Bearing2_3",
    "Bearing2_4",
    "Bearing2_5",
    "Bearing2_6",
    "Bearing3_3"
  ],
  "missing_validation_bearings": [
    "Bearing1_6",
    "Bearing2_7"
  ],
  "fixed_target_reference": {
    "regime": "fixed_target",
    "n_validation": 9,
    "mean_validation_early_window_fpr": 0.008641975308641976,
    "false_alarm_episodes": 0,
    "late_detections": 6,
    "operational_successes": 6,
    "median_lead_min_success_only": 1.5000000000000213,
    "positive_rho": 9,
    "fdr_significant_positive": 9,
    "median_rho": 0.470515032818784
  },
  "strict_external_reference": {
    "regime": "strict_external",
    "n_validation": 9,
    "mean_validation_early_window_fpr": 0.6901234567901233,
    "false_alarm_episodes": 8,
    "late_detections": 9,
    "operational_successes": 1,
    "median_lead_min_success_only": 72.5,
    "positive_rho": 5,
    "fdr_significant_positive": 2,
    "median_rho": 0.08404569894666675
  },
  "limits": [
    "Only 9 of 11 validation bearings have preserved embeddings.",
    "The 15-30 minute interval is an early-life proxy, not an independently certified normal interval.",
    "This audit tests the trained Aether embeddings only; encoder specificity still requires random and ImageNet embeddings."
  ]
}

==> audit-supplement/results/IMS4_EQUAL_FPR_DECISION.json <==
{
  "scope": "IMS-4 only",
  "status": "post-hoc diagnostic after published threshold mismatch was observed",
  "n_records_per_class": 250,
  "windows_per_record": 31,
  "historical": [
    {
      "model": "ligo",
      "tau": 24.535310745239258,
      "p0_hits": 4,
      "p0_windows": 3720,
      "nominal_hits": 4,
      "nominal_windows": 7750,
      "abnormal_hits": 3438,
      "abnormal_windows": 7750,
      "nominal_record_any_hits": 4,
      "abnormal_record_any_hits": 185,
      "nominal_tail": 0.0005161290322580645,
      "abnormal_tail": 0.44361290322580643,
      "enrichment": 859.4999999999999,
      "published_nominal_tail": 0.0005161290322580645,
      "published_abnormal_tail": 0.44361290322580643,
      "published_enrichment": 859.4999983347187
    },
    {
      "model": "imagenet",
      "tau": 44.09898376464844,
      "p0_hits": 4,
      "p0_windows": 3720,
      "nominal_hits": 273,
      "nominal_windows": 7750,
      "abnormal_hits": 538,
      "abnormal_windows": 7750,
      "nominal_record_any_hits": 163,
      "abnormal_record_any_hits": 194,
      "nominal_tail": 0.035225806451612905,
      "abnormal_tail": 0.06941935483870967,
      "enrichment": 1.9706959706959706,
      "published_nominal_tail": 0.035225806451612905,
      "published_abnormal_tail": 0.06941935483870967,
      "published_enrichment": 1.970695970640026
    }
  ],
  "equal_fpr": [
    {
      "target_fpr": 0.001,
      "model": "ligo",
      "tau": 23.05414581298828,
      "nominal_hits": 7,
      "nominal_windows": 7750,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_hits": 3814,
      "abnormal_windows": 7750,
      "abnormal_window_tail": 0.49212903225806454,
      "tail_enrichment": 544.8571428571429,
      "nominal_record_any_rate": 0.028,
      "abnormal_record_any_rate": 0.776,
      "nominal_record_two_plus_rate": 0.0,
      "abnormal_record_two_plus_rate": 0.672
    },
    {
      "target_fpr": 0.001,
      "model": "imagenet",
      "tau": 66.98131561279297,
      "nominal_hits": 7,
      "nominal_windows": 7750,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_hits": 35,
      "abnormal_windows": 7750,
      "abnormal_window_tail": 0.004516129032258065,
      "tail_enrichment": 5.000000000000001,
      "nominal_record_any_rate": 0.028,
      "abnormal_record_any_rate": 0.02,
      "nominal_record_two_plus_rate": 0.0,
      "abnormal_record_two_plus_rate": 0.004
    },
    {
      "target_fpr": 0.005,
      "model": "ligo",
      "tau": 19.849130630493164,
      "nominal_hits": 38,
      "nominal_windows": 7750,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_hits": 4402,
      "abnormal_windows": 7750,
      "abnormal_window_tail": 0.568,
      "tail_enrichment": 115.84210526315789,
      "nominal_record_any_rate": 0.136,
      "abnormal_record_any_rate": 0.908,
      "nominal_record_two_plus_rate": 0.016,
      "abnormal_record_two_plus_rate": 0.784
    },
    {
      "target_fpr": 0.005,
      "model": "imagenet",
      "tau": 56.02714157104492,
      "nominal_hits": 38,
      "nominal_windows": 7750,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_hits": 74,
      "abnormal_windows": 7750,
      "abnormal_window_tail": 0.009548387096774193,
      "tail_enrichment": 1.9473684210526316,
      "nominal_record_any_rate": 0.144,
      "abnormal_record_any_rate": 0.144,
      "nominal_record_two_plus_rate": 0.008,
      "abnormal_record_two_plus_rate": 0.032
    },
    {
      "target_fpr": 0.01,
      "model": "ligo",
      "tau": 18.253650665283203,
      "nominal_hits": 77,
      "nominal_windows": 7750,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_hits": 4702,
      "abnormal_windows": 7750,
      "abnormal_window_tail": 0.6067096774193549,
      "tail_enrichment": 61.064935064935064,
      "nominal_record_any_rate": 0.256,
      "abnormal_record_any_rate": 0.96,
      "nominal_record_two_plus_rate": 0.048,
      "abnormal_record_two_plus_rate": 0.872
    },
    {
      "target_fpr": 0.01,
      "model": "imagenet",
      "tau": 51.87226867675781,
      "nominal_hits": 77,
      "nominal_windows": 7750,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_hits": 136,
      "abnormal_windows": 7750,
      "abnormal_window_tail": 0.017548387096774195,
      "tail_enrichment": 1.7662337662337662,
      "nominal_record_any_rate": 0.264,
      "abnormal_record_any_rate": 0.312,
      "nominal_record_two_plus_rate": 0.036,
      "abnormal_record_two_plus_rate": 0.096
    },
    {
      "target_fpr": 0.02,
      "model": "ligo",
      "tau": 16.92141342163086,
      "nominal_hits": 154,
      "nominal_windows": 7750,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_hits": 4962,
      "abnormal_windows": 7750,
      "abnormal_window_tail": 0.640258064516129,
      "tail_enrichment": 32.220779220779214,
      "nominal_record_any_rate": 0.432,
      "abnormal_record_any_rate": 0.992,
      "nominal_record_two_plus_rate": 0.152,
      "abnormal_record_two_plus_rate": 0.948
    },
    {
      "target_fpr": 0.02,
      "model": "imagenet",
      "tau": 47.79033279418945,
      "nominal_hits": 154,
      "nominal_windows": 7750,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_hits": 269,
      "abnormal_windows": 7750,
      "abnormal_window_tail": 0.03470967741935484,
      "tail_enrichment": 1.7467532467532465,
      "nominal_record_any_rate": 0.444,
      "abnormal_record_any_rate": 0.528,
      "nominal_record_two_plus_rate": 0.136,
      "abnormal_record_two_plus_rate": 0.252
    },
    {
      "target_fpr": 0.05,
      "model": "ligo",
      "tau": 15.165994644165039,
      "nominal_hits": 387,
      "nominal_windows": 7750,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_hits": 5434,
      "abnormal_windows": 7750,
      "abnormal_window_tail": 0.7011612903225807,
      "tail_enrichment": 14.041343669250645,
      "nominal_record_any_rate": 0.72,
      "abnormal_record_any_rate": 1.0,
      "nominal_record_two_plus_rate": 0.424,
      "abnormal_record_two_plus_rate": 0.992
    },
    {
      "target_fpr": 0.05,
      "model": "imagenet",
      "tau": 41.83061981201172,
      "nominal_hits": 387,
      "nominal_windows": 7750,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_hits": 797,
      "abnormal_windows": 7750,
      "abnormal_window_tail": 0.10283870967741936,
      "tail_enrichment": 2.0594315245478034,
      "nominal_record_any_rate": 0.78,
      "abnormal_record_any_rate": 0.868,
      "nominal_record_two_plus_rate": 0.484,
      "abnormal_record_two_plus_rate": 0.656
    }
  ],
  "equal_fpr_cluster_bootstrap": [
    {
      "target_fpr": 0.001,
      "measure": "abnormal_window_tail",
      "ligo_mean": 0.4912835612903225,
      "ligo_ci_low": 0.42270967741935483,
      "ligo_ci_high": 0.552132258064516,
      "imagenet_mean": 0.004585264516129032,
      "imagenet_ci_low": 0.00012903225806451613,
      "imagenet_ci_high": 0.013032258064516128,
      "difference_mean": 0.4866982967741936,
      "difference_ci_low": 0.4188290322580645,
      "difference_ci_high": 0.5471032258064515,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.001,
      "measure": "abnormal_record_any_rate",
      "ligo_mean": 0.7776664,
      "ligo_ci_low": 0.712,
      "ligo_ci_high": 0.836,
      "imagenet_mean": 0.022708000000000002,
      "imagenet_ci_low": 0.004,
      "imagenet_ci_high": 0.064,
      "difference_mean": 0.7549584,
      "difference_ci_low": 0.6799999999999999,
      "difference_ci_high": 0.82,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.001,
      "measure": "abnormal_record_two_plus_rate",
      "ligo_mean": 0.675404,
      "ligo_ci_low": 0.612,
      "ligo_ci_high": 0.736,
      "imagenet_mean": 0.0040048,
      "imagenet_ci_low": 0.0,
      "imagenet_ci_high": 0.012,
      "difference_mean": 0.6713992,
      "difference_ci_low": 0.608,
      "difference_ci_high": 0.736,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.005,
      "measure": "abnormal_window_tail",
      "ligo_mean": 0.5690925419354839,
      "ligo_ci_low": 0.5149612903225806,
      "ligo_ci_high": 0.6243870967741936,
      "imagenet_mean": 0.009662812903225806,
      "imagenet_ci_low": 0.0037419354838709677,
      "imagenet_ci_high": 0.019483870967741936,
      "difference_mean": 0.559429729032258,
      "difference_ci_low": 0.5055387096774193,
      "difference_ci_high": 0.6147129032258064,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.005,
      "measure": "abnormal_record_any_rate",
      "ligo_mean": 0.9082656000000001,
      "ligo_ci_low": 0.864,
      "ligo_ci_high": 0.952,
      "imagenet_mean": 0.14774,
      "imagenet_ci_low": 0.096,
      "imagenet_ci_high": 0.22,
      "difference_mean": 0.7605255999999999,
      "difference_ci_low": 0.6799,
      "difference_ci_high": 0.832,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.005,
      "measure": "abnormal_record_two_plus_rate",
      "ligo_mean": 0.7896392,
      "ligo_ci_low": 0.728,
      "ligo_ci_high": 0.86,
      "imagenet_mean": 0.032330399999999995,
      "imagenet_ci_low": 0.008,
      "imagenet_ci_high": 0.072,
      "difference_mean": 0.7573088,
      "difference_ci_low": 0.6839999999999999,
      "difference_ci_high": 0.832,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.01,
      "measure": "abnormal_window_tail",
      "ligo_mean": 0.6051097806451613,
      "ligo_ci_low": 0.5516129032258065,
      "ligo_ci_high": 0.6587096774193548,
      "imagenet_mean": 0.01795127741935484,
      "imagenet_ci_low": 0.010709677419354838,
      "imagenet_ci_high": 0.028516129032258065,
      "difference_mean": 0.5871585032258064,
      "difference_ci_low": 0.5343225806451612,
      "difference_ci_high": 0.6392290322580644,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.01,
      "measure": "abnormal_record_any_rate",
      "ligo_mean": 0.960908,
      "ligo_ci_low": 0.932,
      "ligo_ci_high": 0.984,
      "imagenet_mean": 0.3127288,
      "imagenet_ci_low": 0.232,
      "imagenet_ci_high": 0.412,
      "difference_mean": 0.6481792,
      "difference_ci_low": 0.548,
      "difference_ci_high": 0.732,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.01,
      "measure": "abnormal_record_two_plus_rate",
      "ligo_mean": 0.8703216,
      "ligo_ci_low": 0.82,
      "ligo_ci_high": 0.916,
      "imagenet_mean": 0.1012792,
      "imagenet_ci_low": 0.06,
      "imagenet_ci_high": 0.148,
      "difference_mean": 0.7690424000000001,
      "difference_ci_low": 0.704,
      "difference_ci_high": 0.8320000000000001,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.02,
      "measure": "abnormal_window_tail",
      "ligo_mean": 0.6400678967741935,
      "ligo_ci_low": 0.5892870967741936,
      "ligo_ci_high": 0.6913580645161289,
      "imagenet_mean": 0.03418072258064516,
      "imagenet_ci_low": 0.02464516129032258,
      "imagenet_ci_high": 0.04593548387096774,
      "difference_mean": 0.6058871741935483,
      "difference_ci_low": 0.5550935483870968,
      "difference_ci_high": 0.6554870967741935,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.02,
      "measure": "abnormal_record_any_rate",
      "ligo_mean": 0.9921664000000001,
      "ligo_ci_low": 0.98,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.5229976,
      "imagenet_ci_low": 0.448,
      "imagenet_ci_high": 0.596,
      "difference_mean": 0.46916879999999994,
      "difference_ci_low": 0.396,
      "difference_ci_high": 0.544,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.02,
      "measure": "abnormal_record_two_plus_rate",
      "ligo_mean": 0.9491495999999999,
      "ligo_ci_low": 0.912,
      "ligo_ci_high": 0.98,
      "imagenet_mean": 0.2488536,
      "imagenet_ci_low": 0.172,
      "imagenet_ci_high": 0.32,
      "difference_mean": 0.7002959999999999,
      "difference_ci_low": 0.6239999999999999,
      "difference_ci_high": 0.784,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.05,
      "measure": "abnormal_window_tail",
      "ligo_mean": 0.7007181419354839,
      "ligo_ci_low": 0.6545806451612903,
      "ligo_ci_high": 0.7467129032258064,
      "imagenet_mean": 0.10229081290322581,
      "imagenet_ci_low": 0.08631935483870969,
      "imagenet_ci_high": 0.12064516129032259,
      "difference_mean": 0.598427329032258,
      "difference_ci_low": 0.5550935483870967,
      "difference_ci_high": 0.6412935483870967,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.05,
      "measure": "abnormal_record_any_rate",
      "ligo_mean": 1.0,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.8646304,
      "imagenet_ci_low": 0.816,
      "imagenet_ci_high": 0.912,
      "difference_mean": 0.1353696,
      "difference_ci_low": 0.08799999999999997,
      "difference_ci_high": 0.18400000000000005,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "target_fpr": 0.05,
      "measure": "abnormal_record_two_plus_rate",
      "ligo_mean": 0.9933904,
      "ligo_ci_low": 0.98,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.6512072,
      "imagenet_ci_low": 0.572,
      "imagenet_ci_high": 0.732,
      "difference_mean": 0.34218319999999997,
      "difference_ci_low": 0.26,
      "difference_ci_high": 0.42000000000000004,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    }
  ],
  "record_auc": [
    {
      "model": "ligo",
      "auc_q95": 0.981808,
      "published_auc_q95": 0.981808,
      "bootstrap_mean": 0.9817776128000001,
      "ci_low": 0.9726708,
      "ci_high": 0.989504
    },
    {
      "model": "imagenet",
      "auc_q95": 0.651984,
      "published_auc_q95": 0.651984,
      "bootstrap_mean": 0.651531568,
      "ci_low": 0.6030236,
      "ci_high": 0.6985124
    }
  ],
  "record_auc_difference_ligo_minus_imagenet": {
    "point": 0.329824,
    "bootstrap_mean": 0.33024604479999997,
    "ci_low": 0.2834071999999999,
    "ci_high": 0.3785127999999999,
    "bootstrap_probability_positive": 1.0
  },
  "interpretation": {
    "supported": "Within this selected IMS-4 trajectory, the preserved LIGO/Aether representation separates the predefined late abnormal block from the held-out nominal block much better than the ImageNet representation, including at equal realized nominal window occupancy.",
    "not_supported": "The audit does not establish a universal transient detector, an operational prospective alarm, or generality across intermittent-fault regimes. The equal-FPR thresholds use the held-out nominal set and the effect is from one IMS trajectory."
  }
}


==> audit-supplement/results/IMS_ALL_EQUAL_FPR_DECISION.json <==
{
  "scope": "IMS controlled splits: 1st, 2nd, and 4th tests",
  "status": "equal-realized-FPR analysis is post-hoc and target-nominal calibrated",
  "historical_thresholds": [
    {
      "run": "1st",
      "model": "ligo",
      "tau_p0": 16.069948196411133,
      "p0_hits": 4,
      "p0_windows": 3720,
      "heldout_nominal_hits": 1285,
      "heldout_nominal_windows": 7750,
      "realized_heldout_nominal_fpr": 0.16580645161290322,
      "abnormal_hits": 1636,
      "abnormal_windows": 7750,
      "abnormal_tail": 0.2110967741935484,
      "tail_enrichment": 1.2731517509727626,
      "published_tail_enrichment": 1.273151750965084
    },
    {
      "run": "1st",
      "model": "imagenet",
      "tau_p0": 44.926918029785156,
      "p0_hits": 4,
      "p0_windows": 3720,
      "heldout_nominal_hits": 354,
      "heldout_nominal_windows": 7750,
      "realized_heldout_nominal_fpr": 0.04567741935483871,
      "abnormal_hits": 567,
      "abnormal_windows": 7750,
      "abnormal_tail": 0.07316129032258065,
      "tail_enrichment": 1.6016949152542372,
      "published_tail_enrichment": 1.601694915219172
    },
    {
      "run": "2nd",
      "model": "ligo",
      "tau_p0": 22.179866790771484,
      "p0_hits": 4,
      "p0_windows": 3720,
      "heldout_nominal_hits": 39,
      "heldout_nominal_windows": 7750,
      "realized_heldout_nominal_fpr": 0.005032258064516129,
      "abnormal_hits": 7473,
      "abnormal_windows": 7750,
      "abnormal_tail": 0.964258064516129,
      "tail_enrichment": 191.6153846153846,
      "published_tail_enrichment": 191.6153845773072
    },
    {
      "run": "2nd",
      "model": "imagenet",
      "tau_p0": 44.74209976196289,
      "p0_hits": 4,
      "p0_windows": 3720,
      "heldout_nominal_hits": 159,
      "heldout_nominal_windows": 7750,
      "realized_heldout_nominal_fpr": 0.020516129032258065,
      "abnormal_hits": 3033,
      "abnormal_windows": 7750,
      "abnormal_tail": 0.3913548387096774,
      "tail_enrichment": 19.075471698113205,
      "published_tail_enrichment": 19.075471697183428
    },
    {
      "run": "4th",
      "model": "ligo",
      "tau_p0": 24.535310745239258,
      "p0_hits": 4,
      "p0_windows": 3720,
      "heldout_nominal_hits": 4,
      "heldout_nominal_windows": 7750,
      "realized_heldout_nominal_fpr": 0.0005161290322580645,
      "abnormal_hits": 3438,
      "abnormal_windows": 7750,
      "abnormal_tail": 0.44361290322580643,
      "tail_enrichment": 859.4999999999999,
      "published_tail_enrichment": 859.4999983347187
    },
    {
      "run": "4th",
      "model": "imagenet",
      "tau_p0": 44.09898376464844,
      "p0_hits": 4,
      "p0_windows": 3720,
      "heldout_nominal_hits": 273,
      "heldout_nominal_windows": 7750,
      "realized_heldout_nominal_fpr": 0.035225806451612905,
      "abnormal_hits": 538,
      "abnormal_windows": 7750,
      "abnormal_tail": 0.06941935483870967,
      "tail_enrichment": 1.9706959706959706,
      "published_tail_enrichment": 1.970695970640026
    }
  ],
  "equal_fpr_points": [
    {
      "run": "1st",
      "target_fpr": 0.001,
      "model": "ligo",
      "tau_heldout_nominal": 23.0538330078125,
      "realized_nominal_fpr": 0.0009032258064516129,
      "nominal_hits": 7,
      "abnormal_window_tail": 0.09819354838709678,
      "abnormal_hits": 761,
      "nominal_record_any_rate": 0.028,
      "abnormal_record_any_rate": 0.14,
      "abnormal_record_two_plus_rate": 0.132
    },
    {
      "run": "1st",
      "target_fpr": 0.001,
      "model": "imagenet",
      "tau_heldout_nominal": 70.56288146972656,
      "realized_nominal_fpr": 0.0009032258064516129,
      "nominal_hits": 7,
      "abnormal_window_tail": 0.0016774193548387097,
      "abnormal_hits": 13,
      "nominal_record_any_rate": 0.028,
      "abnormal_record_any_rate": 0.048,
      "abnormal_record_two_plus_rate": 0.004
    },
    {
      "run": "1st",
      "target_fpr": 0.005,
      "model": "ligo",
      "tau_heldout_nominal": 21.652999877929688,
      "realized_nominal_fpr": 0.004903225806451613,
      "nominal_hits": 38,
      "abnormal_window_tail": 0.10580645161290322,
      "abnormal_hits": 820,
      "nominal_record_any_rate": 0.088,
      "abnormal_record_any_rate": 0.156,
      "abnormal_record_two_plus_rate": 0.14
    },
    {
      "run": "1st",
      "target_fpr": 0.005,
      "model": "imagenet",
      "tau_heldout_nominal": 60.647254943847656,
      "realized_nominal_fpr": 0.004903225806451613,
      "nominal_hits": 38,
      "abnormal_window_tail": 0.007483870967741935,
      "abnormal_hits": 58,
      "nominal_record_any_rate": 0.124,
      "abnormal_record_any_rate": 0.156,
      "abnormal_record_two_plus_rate": 0.044
    },
    {
      "run": "1st",
      "target_fpr": 0.01,
      "model": "ligo",
      "tau_heldout_nominal": 20.74163818359375,
      "realized_nominal_fpr": 0.009935483870967743,
      "nominal_hits": 77,
      "abnormal_window_tail": 0.11058064516129032,
      "abnormal_hits": 857,
      "nominal_record_any_rate": 0.12,
      "abnormal_record_any_rate": 0.16,
      "abnormal_record_two_plus_rate": 0.148
    },
    {
      "run": "1st",
      "target_fpr": 0.01,
      "model": "imagenet",
      "tau_heldout_nominal": 55.46728515625,
      "realized_nominal_fpr": 0.009935483870967743,
      "nominal_hits": 77,
      "abnormal_window_tail": 0.015225806451612903,
      "abnormal_hits": 118,
      "nominal_record_any_rate": 0.232,
      "abnormal_record_any_rate": 0.26,
      "abnormal_record_two_plus_rate": 0.096
    },
    {
      "run": "1st",
      "target_fpr": 0.02,
      "model": "ligo",
      "tau_heldout_nominal": 19.750852584838867,
      "realized_nominal_fpr": 0.019870967741935485,
      "nominal_hits": 154,
      "abnormal_window_tail": 0.1183225806451613,
      "abnormal_hits": 917,
      "nominal_record_any_rate": 0.172,
      "abnormal_record_any_rate": 0.184,
      "abnormal_record_two_plus_rate": 0.152
    },
    {
      "run": "1st",
      "target_fpr": 0.02,
      "model": "imagenet",
      "tau_heldout_nominal": 49.85226821899414,
      "realized_nominal_fpr": 0.019870967741935485,
      "nominal_hits": 154,
      "abnormal_window_tail": 0.03974193548387097,
      "abnormal_hits": 308,
      "nominal_record_any_rate": 0.396,
      "abnormal_record_any_rate": 0.496,
      "abnormal_record_two_plus_rate": 0.184
    },
    {
      "run": "1st",
      "target_fpr": 0.05,
      "model": "ligo",
      "tau_heldout_nominal": 18.405933380126953,
      "realized_nominal_fpr": 0.049935483870967745,
      "nominal_hits": 387,
      "abnormal_window_tail": 0.13148387096774194,
      "abnormal_hits": 1019,
      "nominal_record_any_rate": 0.284,
      "abnormal_record_any_rate": 0.288,
      "abnormal_record_two_plus_rate": 0.176
    },
    {
      "run": "1st",
      "target_fpr": 0.05,
      "model": "imagenet",
      "tau_heldout_nominal": 44.336090087890625,
      "realized_nominal_fpr": 0.049935483870967745,
      "nominal_hits": 387,
      "abnormal_window_tail": 0.07922580645161291,
      "abnormal_hits": 614,
      "nominal_record_any_rate": 0.724,
      "abnormal_record_any_rate": 0.796,
      "abnormal_record_two_plus_rate": 0.432
    },
    {
      "run": "2nd",
      "target_fpr": 0.001,
      "model": "ligo",
      "tau_heldout_nominal": 27.4223575592041,
      "realized_nominal_fpr": 0.0009032258064516129,
      "nominal_hits": 7,
      "abnormal_window_tail": 0.7692903225806451,
      "abnormal_hits": 5962,
      "nominal_record_any_rate": 0.028,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.001,
      "model": "imagenet",
      "tau_heldout_nominal": 63.07233428955078,
      "realized_nominal_fpr": 0.0009032258064516129,
      "nominal_hits": 7,
      "abnormal_window_tail": 0.06929032258064516,
      "abnormal_hits": 537,
      "nominal_record_any_rate": 0.028,
      "abnormal_record_any_rate": 0.58,
      "abnormal_record_two_plus_rate": 0.26
    },
    {
      "run": "2nd",
      "target_fpr": 0.005,
      "model": "ligo",
      "tau_heldout_nominal": 22.20444107055664,
      "realized_nominal_fpr": 0.004903225806451613,
      "nominal_hits": 38,
      "abnormal_window_tail": 0.963741935483871,
      "abnormal_hits": 7469,
      "nominal_record_any_rate": 0.144,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.005,
      "model": "imagenet",
      "tau_heldout_nominal": 53.16852951049805,
      "realized_nominal_fpr": 0.004903225806451613,
      "nominal_hits": 38,
      "abnormal_window_tail": 0.16232258064516128,
      "abnormal_hits": 1258,
      "nominal_record_any_rate": 0.144,
      "abnormal_record_any_rate": 0.96,
      "abnormal_record_two_plus_rate": 0.844
    },
    {
      "run": "2nd",
      "target_fpr": 0.01,
      "model": "ligo",
      "tau_heldout_nominal": 20.485429763793945,
      "realized_nominal_fpr": 0.009935483870967743,
      "nominal_hits": 77,
      "abnormal_window_tail": 0.9841290322580645,
      "abnormal_hits": 7627,
      "nominal_record_any_rate": 0.252,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.01,
      "model": "imagenet",
      "tau_heldout_nominal": 48.59765625,
      "realized_nominal_fpr": 0.009935483870967743,
      "nominal_hits": 77,
      "abnormal_window_tail": 0.25793548387096776,
      "abnormal_hits": 1999,
      "nominal_record_any_rate": 0.248,
      "abnormal_record_any_rate": 0.996,
      "abnormal_record_two_plus_rate": 0.976
    },
    {
      "run": "2nd",
      "target_fpr": 0.02,
      "model": "ligo",
      "tau_heldout_nominal": 18.581388473510742,
      "realized_nominal_fpr": 0.019870967741935485,
      "nominal_hits": 154,
      "abnormal_window_tail": 0.9952258064516128,
      "abnormal_hits": 7713,
      "nominal_record_any_rate": 0.456,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.02,
      "model": "imagenet",
      "tau_heldout_nominal": 44.81549072265625,
      "realized_nominal_fpr": 0.019870967741935485,
      "nominal_hits": 154,
      "abnormal_window_tail": 0.3887741935483871,
      "abnormal_hits": 3013,
      "nominal_record_any_rate": 0.452,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.05,
      "model": "ligo",
      "tau_heldout_nominal": 16.472312927246094,
      "realized_nominal_fpr": 0.049935483870967745,
      "nominal_hits": 387,
      "abnormal_window_tail": 0.9994838709677419,
      "abnormal_hits": 7746,
      "nominal_record_any_rate": 0.788,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.05,
      "model": "imagenet",
      "tau_heldout_nominal": 40.19457244873047,
      "realized_nominal_fpr": 0.049935483870967745,
      "nominal_hits": 387,
      "abnormal_window_tail": 0.5874838709677419,
      "abnormal_hits": 4553,
      "nominal_record_any_rate": 0.768,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.001,
      "model": "ligo",
      "tau_heldout_nominal": 23.05414581298828,
      "realized_nominal_fpr": 0.0009032258064516129,
      "nominal_hits": 7,
      "abnormal_window_tail": 0.49212903225806454,
      "abnormal_hits": 3814,
      "nominal_record_any_rate": 0.028,
      "abnormal_record_any_rate": 0.776,
      "abnormal_record_two_plus_rate": 0.672
    },
    {
      "run": "4th",
      "target_fpr": 0.001,
      "model": "imagenet",
      "tau_heldout_nominal": 66.98131561279297,
      "realized_nominal_fpr": 0.0009032258064516129,
      "nominal_hits": 7,
      "abnormal_window_tail": 0.004516129032258065,
      "abnormal_hits": 35,
      "nominal_record_any_rate": 0.028,
      "abnormal_record_any_rate": 0.02,
      "abnormal_record_two_plus_rate": 0.004
    },
    {
      "run": "4th",
      "target_fpr": 0.005,
      "model": "ligo",
      "tau_heldout_nominal": 19.849130630493164,
      "realized_nominal_fpr": 0.004903225806451613,
      "nominal_hits": 38,
      "abnormal_window_tail": 0.568,
      "abnormal_hits": 4402,
      "nominal_record_any_rate": 0.136,
      "abnormal_record_any_rate": 0.908,
      "abnormal_record_two_plus_rate": 0.784
    },
    {
      "run": "4th",
      "target_fpr": 0.005,
      "model": "imagenet",
      "tau_heldout_nominal": 56.02714157104492,
      "realized_nominal_fpr": 0.004903225806451613,
      "nominal_hits": 38,
      "abnormal_window_tail": 0.009548387096774193,
      "abnormal_hits": 74,
      "nominal_record_any_rate": 0.144,
      "abnormal_record_any_rate": 0.144,
      "abnormal_record_two_plus_rate": 0.032
    },
    {
      "run": "4th",
      "target_fpr": 0.01,
      "model": "ligo",
      "tau_heldout_nominal": 18.253650665283203,
      "realized_nominal_fpr": 0.009935483870967743,
      "nominal_hits": 77,
      "abnormal_window_tail": 0.6067096774193549,
      "abnormal_hits": 4702,
      "nominal_record_any_rate": 0.256,
      "abnormal_record_any_rate": 0.96,
      "abnormal_record_two_plus_rate": 0.872
    },
    {
      "run": "4th",
      "target_fpr": 0.01,
      "model": "imagenet",
      "tau_heldout_nominal": 51.87226867675781,
      "realized_nominal_fpr": 0.009935483870967743,
      "nominal_hits": 77,
      "abnormal_window_tail": 0.017548387096774195,
      "abnormal_hits": 136,
      "nominal_record_any_rate": 0.264,
      "abnormal_record_any_rate": 0.312,
      "abnormal_record_two_plus_rate": 0.096
    },
    {
      "run": "4th",
      "target_fpr": 0.02,
      "model": "ligo",
      "tau_heldout_nominal": 16.92141342163086,
      "realized_nominal_fpr": 0.019870967741935485,
      "nominal_hits": 154,
      "abnormal_window_tail": 0.640258064516129,
      "abnormal_hits": 4962,
      "nominal_record_any_rate": 0.432,
      "abnormal_record_any_rate": 0.992,
      "abnormal_record_two_plus_rate": 0.948
    },
    {
      "run": "4th",
      "target_fpr": 0.02,
      "model": "imagenet",
      "tau_heldout_nominal": 47.79033279418945,
      "realized_nominal_fpr": 0.019870967741935485,
      "nominal_hits": 154,
      "abnormal_window_tail": 0.03470967741935484,
      "abnormal_hits": 269,
      "nominal_record_any_rate": 0.444,
      "abnormal_record_any_rate": 0.528,
      "abnormal_record_two_plus_rate": 0.252
    },
    {
      "run": "4th",
      "target_fpr": 0.05,
      "model": "ligo",
      "tau_heldout_nominal": 15.165994644165039,
      "realized_nominal_fpr": 0.049935483870967745,
      "nominal_hits": 387,
      "abnormal_window_tail": 0.7011612903225807,
      "abnormal_hits": 5434,
      "nominal_record_any_rate": 0.72,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 0.992
    },
    {
      "run": "4th",
      "target_fpr": 0.05,
      "model": "imagenet",
      "tau_heldout_nominal": 41.83061981201172,
      "realized_nominal_fpr": 0.049935483870967745,
      "nominal_hits": 387,
      "abnormal_window_tail": 0.10283870967741936,
      "abnormal_hits": 797,
      "nominal_record_any_rate": 0.78,
      "abnormal_record_any_rate": 0.868,
      "abnormal_record_two_plus_rate": 0.656
    }
  ],
  "equal_fpr_cluster_bootstrap": [
    {
      "run": "1st",
      "target_fpr": 0.001,
      "measure": "window_tail",
      "ligo_mean": 0.09746725161290323,
      "ligo_ci_low": 0.06412903225806452,
      "ligo_ci_high": 0.13264516129032258,
      "imagenet_mean": 0.001969290322580645,
      "imagenet_ci_low": 0.0003870967741935484,
      "imagenet_ci_high": 0.004387096774193549,
      "difference_mean": 0.09549796129032259,
      "difference_ci_low": 0.062319354838709685,
      "difference_ci_high": 0.13070967741935485,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "1st",
      "target_fpr": 0.001,
      "measure": "record_any",
      "ligo_mean": 0.1393984,
      "ligo_ci_low": 0.1,
      "ligo_ci_high": 0.184,
      "imagenet_mean": 0.053899199999999994,
      "imagenet_ci_low": 0.012,
      "imagenet_ci_high": 0.108,
      "difference_mean": 0.0854992,
      "difference_ci_low": 0.027999999999999997,
      "difference_ci_high": 0.148,
      "bootstrap_probability_ligo_gt_imagenet": 0.9978
    },
    {
      "run": "1st",
      "target_fpr": 0.001,
      "measure": "record_two_plus",
      "ligo_mean": 0.1309384,
      "ligo_ci_low": 0.092,
      "ligo_ci_high": 0.176,
      "imagenet_mean": 0.005628,
      "imagenet_ci_low": 0.0,
      "imagenet_ci_high": 0.024,
      "difference_mean": 0.12531040000000002,
      "difference_ci_low": 0.08399999999999999,
      "difference_ci_high": 0.168,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "1st",
      "target_fpr": 0.005,
      "measure": "window_tail",
      "ligo_mean": 0.1054139612903226,
      "ligo_ci_low": 0.07070967741935484,
      "ligo_ci_high": 0.14283870967741935,
      "imagenet_mean": 0.00782348387096774,
      "imagenet_ci_low": 0.005032258064516129,
      "imagenet_ci_high": 0.011096774193548388,
      "difference_mean": 0.09759047741935485,
      "difference_ci_low": 0.06425483870967742,
      "difference_ci_high": 0.13316129032258064,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "1st",
      "target_fpr": 0.005,
      "measure": "record_any",
      "ligo_mean": 0.1549616,
      "ligo_ci_low": 0.112,
      "ligo_ci_high": 0.2,
      "imagenet_mean": 0.1663752,
      "imagenet_ci_low": 0.112,
      "imagenet_ci_high": 0.228,
      "difference_mean": -0.0114136,
      "difference_ci_low": -0.07199999999999998,
      "difference_ci_high": 0.04000000000000001,
      "bootstrap_probability_ligo_gt_imagenet": 0.3338
    },
    {
      "run": "1st",
      "target_fpr": 0.005,
      "measure": "record_two_plus",
      "ligo_mean": 0.13830320000000002,
      "ligo_ci_low": 0.096,
      "ligo_ci_high": 0.184,
      "imagenet_mean": 0.04614,
      "imagenet_ci_low": 0.02,
      "imagenet_ci_high": 0.076,
      "difference_mean": 0.0921632,
      "difference_ci_low": 0.056,
      "difference_ci_high": 0.132,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "1st",
      "target_fpr": 0.01,
      "measure": "window_tail",
      "ligo_mean": 0.1103354064516129,
      "ligo_ci_low": 0.07496774193548388,
      "ligo_ci_high": 0.14877419354838708,
      "imagenet_mean": 0.015747380645161287,
      "imagenet_ci_low": 0.009806451612903225,
      "imagenet_ci_high": 0.022970967741935435,
      "difference_mean": 0.0945880258064516,
      "difference_ci_low": 0.06231935483870968,
      "difference_ci_high": 0.1295483870967742,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "1st",
      "target_fpr": 0.01,
      "measure": "record_any",
      "ligo_mean": 0.16289359999999997,
      "ligo_ci_low": 0.116,
      "ligo_ci_high": 0.212,
      "imagenet_mean": 0.2587416,
      "imagenet_ci_low": 0.192,
      "imagenet_ci_high": 0.328,
      "difference_mean": -0.095848,
      "difference_ci_low": -0.16399999999999998,
      "difference_ci_high": -0.032,
      "bootstrap_probability_ligo_gt_imagenet": 0.0014
    },
    {
      "run": "1st",
      "target_fpr": 0.01,
      "measure": "record_two_plus",
      "ligo_mean": 0.14602799999999996,
      "ligo_ci_low": 0.104,
      "ligo_ci_high": 0.192,
      "imagenet_mean": 0.096436,
      "imagenet_ci_low": 0.052,
      "imagenet_ci_high": 0.144,
      "difference_mean": 0.049592000000000004,
      "difference_ci_low": 0.008000000000000007,
      "difference_ci_high": 0.096,
      "bootstrap_probability_ligo_gt_imagenet": 0.9914
    },
    {
      "run": "1st",
      "target_fpr": 0.02,
      "measure": "window_tail",
      "ligo_mean": 0.11792389677419353,
      "ligo_ci_low": 0.08193225806451614,
      "ligo_ci_high": 0.15690645161290317,
      "imagenet_mean": 0.03920931612903226,
      "imagenet_ci_low": 0.02838709677419355,
      "imagenet_ci_high": 0.05096774193548387,
      "difference_mean": 0.07871458064516129,
      "difference_ci_low": 0.04928709677419356,
      "difference_ci_high": 0.11032580645161286,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "1st",
      "target_fpr": 0.02,
      "measure": "record_any",
      "ligo_mean": 0.18844239999999998,
      "ligo_ci_low": 0.14,
      "ligo_ci_high": 0.244,
      "imagenet_mean": 0.4867704,
      "imagenet_ci_low": 0.408,
      "imagenet_ci_high": 0.56,
      "difference_mean": -0.29832800000000004,
      "difference_ci_low": -0.37200000000000005,
      "difference_ci_high": -0.21999999999999997,
      "bootstrap_probability_ligo_gt_imagenet": 0.0
    },
    {
      "run": "1st",
      "target_fpr": 0.02,
      "measure": "record_two_plus",
      "ligo_mean": 0.1514216,
      "ligo_ci_low": 0.108,
      "ligo_ci_high": 0.196,
      "imagenet_mean": 0.1802368,
      "imagenet_ci_low": 0.128,
      "imagenet_ci_high": 0.236,
      "difference_mean": -0.0288152,
      "difference_ci_low": -0.07600000000000001,
      "difference_ci_high": 0.015999999999999986,
      "bootstrap_probability_ligo_gt_imagenet": 0.0922
    },
    {
      "run": "1st",
      "target_fpr": 0.05,
      "measure": "window_tail",
      "ligo_mean": 0.1320165677419355,
      "ligo_ci_low": 0.0944483870967742,
      "ligo_ci_high": 0.17225806451612904,
      "imagenet_mean": 0.0790399741935484,
      "imagenet_ci_low": 0.0632225806451613,
      "imagenet_ci_high": 0.09612903225806452,
      "difference_mean": 0.052976593548387095,
      "difference_ci_low": 0.02554838709677419,
      "difference_ci_high": 0.08219354838709678,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "1st",
      "target_fpr": 0.05,
      "measure": "record_any",
      "ligo_mean": 0.3025296,
      "ligo_ci_low": 0.216,
      "ligo_ci_high": 0.44409999999999855,
      "imagenet_mean": 0.7889408,
      "imagenet_ci_low": 0.72,
      "imagenet_ci_high": 0.852,
      "difference_mean": -0.4864112000000001,
      "difference_ci_low": -0.584,
      "difference_ci_high": -0.35200000000000004,
      "bootstrap_probability_ligo_gt_imagenet": 0.0
    },
    {
      "run": "1st",
      "target_fpr": 0.05,
      "measure": "record_two_plus",
      "ligo_mean": 0.17901599999999998,
      "ligo_ci_low": 0.128,
      "ligo_ci_high": 0.232,
      "imagenet_mean": 0.4342263999999999,
      "imagenet_ci_low": 0.348,
      "imagenet_ci_high": 0.524,
      "difference_mean": -0.2552104,
      "difference_ci_low": -0.34,
      "difference_ci_high": -0.17600000000000002,
      "bootstrap_probability_ligo_gt_imagenet": 0.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.001,
      "measure": "window_tail",
      "ligo_mean": 0.7788151225806452,
      "ligo_ci_low": 0.7064483870967742,
      "ligo_ci_high": 0.8699387096774193,
      "imagenet_mean": 0.07004614193548386,
      "imagenet_ci_low": 0.03638387096774194,
      "imagenet_ci_high": 0.10451612903225807,
      "difference_mean": 0.7087689806451613,
      "difference_ci_low": 0.6278709677419354,
      "difference_ci_high": 0.8032290322580645,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.001,
      "measure": "record_any",
      "ligo_mean": 0.9990096000000002,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.5761104,
      "imagenet_ci_low": 0.276,
      "imagenet_ci_high": 0.772,
      "difference_mean": 0.42289920000000003,
      "difference_ci_low": 0.22399999999999998,
      "difference_ci_high": 0.724,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.001,
      "measure": "record_two_plus",
      "ligo_mean": 0.9984312000000002,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.27740879999999996,
      "imagenet_ci_low": 0.096,
      "imagenet_ci_high": 0.476,
      "difference_mean": 0.7210224000000001,
      "difference_ci_low": 0.52,
      "difference_ci_high": 0.904,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.005,
      "measure": "window_tail",
      "ligo_mean": 0.9627416516129033,
      "ligo_ci_low": 0.9429677419354838,
      "ligo_ci_high": 0.976516129032258,
      "imagenet_mean": 0.16170170322580646,
      "imagenet_ci_low": 0.12296774193548388,
      "imagenet_ci_high": 0.20529032258064517,
      "difference_mean": 0.8010399483870968,
      "difference_ci_low": 0.7536774193548388,
      "difference_ci_high": 0.8419387096774194,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.005,
      "measure": "record_any",
      "ligo_mean": 1.0,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.9454031999999999,
      "imagenet_ci_low": 0.88,
      "imagenet_ci_high": 0.988,
      "difference_mean": 0.05459680000000001,
      "difference_ci_low": 0.01200000000000001,
      "difference_ci_high": 0.12,
      "bootstrap_probability_ligo_gt_imagenet": 0.9988
    },
    {
      "run": "2nd",
      "target_fpr": 0.005,
      "measure": "record_two_plus",
      "ligo_mean": 1.0,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.8314656000000002,
      "imagenet_ci_low": 0.712,
      "imagenet_ci_high": 0.924,
      "difference_mean": 0.1685344,
      "difference_ci_low": 0.07599999999999996,
      "difference_ci_high": 0.28800000000000003,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.01,
      "measure": "window_tail",
      "ligo_mean": 0.9841574967741934,
      "ligo_ci_low": 0.9756129032258064,
      "ligo_ci_high": 0.9905806451612903,
      "imagenet_mean": 0.25986449032258063,
      "imagenet_ci_low": 0.2103225806451613,
      "imagenet_ci_high": 0.3162612903225806,
      "difference_mean": 0.7242930064516129,
      "difference_ci_low": 0.6681193548387095,
      "difference_ci_high": 0.7735483870967742,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.01,
      "measure": "record_any",
      "ligo_mean": 1.0,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.9952351999999999,
      "imagenet_ci_low": 0.98,
      "imagenet_ci_high": 1.0,
      "difference_mean": 0.004764800000000004,
      "difference_ci_low": 0.0,
      "difference_ci_high": 0.020000000000000018,
      "bootstrap_probability_ligo_gt_imagenet": 0.5584
    },
    {
      "run": "2nd",
      "target_fpr": 0.01,
      "measure": "record_two_plus",
      "ligo_mean": 1.0,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.9719943999999999,
      "imagenet_ci_low": 0.932,
      "imagenet_ci_high": 0.996,
      "difference_mean": 0.02800560000000002,
      "difference_ci_low": 0.0040000000000000036,
      "difference_ci_high": 0.06799999999999995,
      "bootstrap_probability_ligo_gt_imagenet": 0.9934
    },
    {
      "run": "2nd",
      "target_fpr": 0.02,
      "measure": "window_tail",
      "ligo_mean": 0.9950222967741934,
      "ligo_ci_low": 0.992516129032258,
      "ligo_ci_high": 0.9970322580645161,
      "imagenet_mean": 0.38759785806451613,
      "imagenet_ci_low": 0.3517387096774193,
      "imagenet_ci_high": 0.42,
      "difference_mean": 0.6074244387096773,
      "difference_ci_low": 0.575741935483871,
      "difference_ci_high": 0.6429677419354838,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.02,
      "measure": "record_any",
      "ligo_mean": 1.0,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 1.0,
      "imagenet_ci_low": 1.0,
      "imagenet_ci_high": 1.0,
      "difference_mean": 0.0,
      "difference_ci_low": 0.0,
      "difference_ci_high": 0.0,
      "bootstrap_probability_ligo_gt_imagenet": 0.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.02,
      "measure": "record_two_plus",
      "ligo_mean": 1.0,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.9989224,
      "imagenet_ci_low": 0.988,
      "imagenet_ci_high": 1.0,
      "difference_mean": 0.001077600000000001,
      "difference_ci_low": 0.0,
      "difference_ci_high": 0.01200000000000001,
      "bootstrap_probability_ligo_gt_imagenet": 0.1552
    },
    {
      "run": "2nd",
      "target_fpr": 0.05,
      "measure": "window_tail",
      "ligo_mean": 0.9994422967741935,
      "ligo_ci_low": 0.9988387096774194,
      "ligo_ci_high": 0.9998709677419355,
      "imagenet_mean": 0.5890730838709677,
      "imagenet_ci_low": 0.555741935483871,
      "imagenet_ci_high": 0.6247741935483871,
      "difference_mean": 0.4103692129032258,
      "difference_ci_low": 0.37470645161290317,
      "difference_ci_high": 0.4436129032258064,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.05,
      "measure": "record_any",
      "ligo_mean": 1.0,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 1.0,
      "imagenet_ci_low": 1.0,
      "imagenet_ci_high": 1.0,
      "difference_mean": 0.0,
      "difference_ci_low": 0.0,
      "difference_ci_high": 0.0,
      "bootstrap_probability_ligo_gt_imagenet": 0.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.05,
      "measure": "record_two_plus",
      "ligo_mean": 1.0,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 1.0,
      "imagenet_ci_low": 1.0,
      "imagenet_ci_high": 1.0,
      "difference_mean": 0.0,
      "difference_ci_low": 0.0,
      "difference_ci_high": 0.0,
      "bootstrap_probability_ligo_gt_imagenet": 0.0
    },
    {
      "run": "4th",
      "target_fpr": 0.001,
      "measure": "window_tail",
      "ligo_mean": 0.4912835612903225,
      "ligo_ci_low": 0.42270967741935483,
      "ligo_ci_high": 0.552132258064516,
      "imagenet_mean": 0.004585264516129032,
      "imagenet_ci_low": 0.00012903225806451613,
      "imagenet_ci_high": 0.013032258064516128,
      "difference_mean": 0.4866982967741936,
      "difference_ci_low": 0.4188290322580645,
      "difference_ci_high": 0.5471032258064515,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.001,
      "measure": "record_any",
      "ligo_mean": 0.7776664,
      "ligo_ci_low": 0.712,
      "ligo_ci_high": 0.836,
      "imagenet_mean": 0.022708000000000002,
      "imagenet_ci_low": 0.004,
      "imagenet_ci_high": 0.064,
      "difference_mean": 0.7549584,
      "difference_ci_low": 0.6799999999999999,
      "difference_ci_high": 0.82,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.001,
      "measure": "record_two_plus",
      "ligo_mean": 0.675404,
      "ligo_ci_low": 0.612,
      "ligo_ci_high": 0.736,
      "imagenet_mean": 0.0040048,
      "imagenet_ci_low": 0.0,
      "imagenet_ci_high": 0.012,
      "difference_mean": 0.6713992,
      "difference_ci_low": 0.608,
      "difference_ci_high": 0.736,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.005,
      "measure": "window_tail",
      "ligo_mean": 0.5690925419354839,
      "ligo_ci_low": 0.5149612903225806,
      "ligo_ci_high": 0.6243870967741936,
      "imagenet_mean": 0.009662812903225806,
      "imagenet_ci_low": 0.0037419354838709677,
      "imagenet_ci_high": 0.019483870967741936,
      "difference_mean": 0.559429729032258,
      "difference_ci_low": 0.5055387096774193,
      "difference_ci_high": 0.6147129032258064,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.005,
      "measure": "record_any",
      "ligo_mean": 0.9082656000000001,
      "ligo_ci_low": 0.864,
      "ligo_ci_high": 0.952,
      "imagenet_mean": 0.14774,
      "imagenet_ci_low": 0.096,
      "imagenet_ci_high": 0.22,
      "difference_mean": 0.7605255999999999,
      "difference_ci_low": 0.6799,
      "difference_ci_high": 0.832,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.005,
      "measure": "record_two_plus",
      "ligo_mean": 0.7896392,
      "ligo_ci_low": 0.728,
      "ligo_ci_high": 0.86,
      "imagenet_mean": 0.032330399999999995,
      "imagenet_ci_low": 0.008,
      "imagenet_ci_high": 0.072,
      "difference_mean": 0.7573088,
      "difference_ci_low": 0.6839999999999999,
      "difference_ci_high": 0.832,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.01,
      "measure": "window_tail",
      "ligo_mean": 0.6051097806451613,
      "ligo_ci_low": 0.5516129032258065,
      "ligo_ci_high": 0.6587096774193548,
      "imagenet_mean": 0.01795127741935484,
      "imagenet_ci_low": 0.010709677419354838,
      "imagenet_ci_high": 0.028516129032258065,
      "difference_mean": 0.5871585032258064,
      "difference_ci_low": 0.5343225806451612,
      "difference_ci_high": 0.6392290322580644,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.01,
      "measure": "record_any",
      "ligo_mean": 0.960908,
      "ligo_ci_low": 0.932,
      "ligo_ci_high": 0.984,
      "imagenet_mean": 0.3127288,
      "imagenet_ci_low": 0.232,
      "imagenet_ci_high": 0.412,
      "difference_mean": 0.6481792,
      "difference_ci_low": 0.548,
      "difference_ci_high": 0.732,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.01,
      "measure": "record_two_plus",
      "ligo_mean": 0.8703216,
      "ligo_ci_low": 0.82,
      "ligo_ci_high": 0.916,
      "imagenet_mean": 0.1012792,
      "imagenet_ci_low": 0.06,
      "imagenet_ci_high": 0.148,
      "difference_mean": 0.7690424000000001,
      "difference_ci_low": 0.704,
      "difference_ci_high": 0.8320000000000001,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.02,
      "measure": "window_tail",
      "ligo_mean": 0.6400678967741935,
      "ligo_ci_low": 0.5892870967741936,
      "ligo_ci_high": 0.6913580645161289,
      "imagenet_mean": 0.03418072258064516,
      "imagenet_ci_low": 0.02464516129032258,
      "imagenet_ci_high": 0.04593548387096774,
      "difference_mean": 0.6058871741935483,
      "difference_ci_low": 0.5550935483870968,
      "difference_ci_high": 0.6554870967741935,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.02,
      "measure": "record_any",
      "ligo_mean": 0.9921664000000001,
      "ligo_ci_low": 0.98,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.5229976,
      "imagenet_ci_low": 0.448,
      "imagenet_ci_high": 0.596,
      "difference_mean": 0.46916879999999994,
      "difference_ci_low": 0.396,
      "difference_ci_high": 0.544,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.02,
      "measure": "record_two_plus",
      "ligo_mean": 0.9491495999999999,
      "ligo_ci_low": 0.912,
      "ligo_ci_high": 0.98,
      "imagenet_mean": 0.2488536,
      "imagenet_ci_low": 0.172,
      "imagenet_ci_high": 0.32,
      "difference_mean": 0.7002959999999999,
      "difference_ci_low": 0.6239999999999999,
      "difference_ci_high": 0.784,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.05,
      "measure": "window_tail",
      "ligo_mean": 0.7007181419354839,
      "ligo_ci_low": 0.6545806451612903,
      "ligo_ci_high": 0.7467129032258064,
      "imagenet_mean": 0.10229081290322581,
      "imagenet_ci_low": 0.08631935483870969,
      "imagenet_ci_high": 0.12064516129032259,
      "difference_mean": 0.598427329032258,
      "difference_ci_low": 0.5550935483870967,
      "difference_ci_high": 0.6412935483870967,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.05,
      "measure": "record_any",
      "ligo_mean": 1.0,
      "ligo_ci_low": 1.0,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.8646304,
      "imagenet_ci_low": 0.816,
      "imagenet_ci_high": 0.912,
      "difference_mean": 0.1353696,
      "difference_ci_low": 0.08799999999999997,
      "difference_ci_high": 0.18400000000000005,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.05,
      "measure": "record_two_plus",
      "ligo_mean": 0.9933904,
      "ligo_ci_low": 0.98,
      "ligo_ci_high": 1.0,
      "imagenet_mean": 0.6512072,
      "imagenet_ci_low": 0.572,
      "imagenet_ci_high": 0.732,
      "difference_mean": 0.34218319999999997,
      "difference_ci_low": 0.26,
      "difference_ci_high": 0.42000000000000004,
      "bootstrap_probability_ligo_gt_imagenet": 1.0
    }
  ],
  "record_auc": [
    {
      "run": "1st",
      "model": "ligo",
      "auc_q95": 0.701568,
      "published_auc_q95": 0.701568,
      "ci_low": 0.6526035999999998,
      "ci_high": 0.7486276000000001
    },
    {
      "run": "1st",
      "model": "imagenet",
      "auc_q95": 0.537824,
      "published_auc_q95": 0.537824,
      "ci_low": 0.48631919999999995,
      "ci_high": 0.588832
    },
    {
      "run": "2nd",
      "model": "ligo",
      "auc_q95": 1.0,
      "published_auc_q95": 1.0,
      "ci_low": 0.9999999999999999,
      "ci_high": 1.0
    },
    {
      "run": "2nd",
      "model": "imagenet",
      "auc_q95": 0.9973599999999999,
      "published_auc_q95": 0.9973599999999999,
      "ci_low": 0.993952,
      "ci_high": 0.999504
    },
    {
      "run": "4th",
      "model": "ligo",
      "auc_q95": 0.981808,
      "published_auc_q95": 0.981808,
      "ci_low": 0.9726708,
      "ci_high": 0.989504
    },
    {
      "run": "4th",
      "model": "imagenet",
      "auc_q95": 0.651984,
      "published_auc_q95": 0.651984,
      "ci_low": 0.6030236,
      "ci_high": 0.6985124
    }
  ],
  "record_auc_differences": [
    {
      "run": "1st",
      "point_difference": 0.163744,
      "ci_low": 0.11283120000000003,
      "ci_high": 0.2170903999999999,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "2nd",
      "point_difference": 0.0026400000000000867,
      "ci_low": 0.000496000000000052,
      "ci_high": 0.006048000000000053,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "4th",
      "point_difference": 0.329824,
      "ci_low": 0.2834071999999999,
      "ci_high": 0.3785127999999999,
      "bootstrap_probability_positive": 1.0
    }
  ],
  "conclusions": {
    "representation_signal": "A LIGO/Aether-versus-ImageNet contrast is present within all three controlled splits after target-nominal recalibration, strongest in the 2nd and 4th tests.",
    "calibration_transfer": "The P0 q=0.999 thresholds do not maintain a common 0.1% false-positive rate on held-out nominal records; therefore published enrichment values cannot be compared as if their denominators were fixed by construction.",
    "limits": "These are three trajectories from one benchmark and only one generic learned-representation baseline. They do not identify the mechanism or show superiority over classical vibration features or random encoders."
  }
}


==> audit-supplement/results/IMS_CLASSICAL_DECISION.json <==
{
  "experiment": "AETHER-RECHECK-01-IMS-CLASSICAL",
  "date": "2026-08-31",
  "features_raw": [
    "rms",
    "peak",
    "crest_factor",
    "kurtosis",
    "skewness",
    "std",
    "mean_abs",
    "envelope_rms",
    "spectral_entropy",
    "bandwidth_hz"
  ],
  "features_shape": [
    "peak",
    "crest_factor",
    "kurtosis",
    "skewness",
    "spectral_entropy",
    "bandwidth_hz"
  ],
  "historical_thresholds": [
    {
      "run": "1st",
      "method": "ligo",
      "tau_p0_q999": 16.069948196411133,
      "realized_nominal_fpr": 0.16580645161290322,
      "abnormal_window_tail": 0.2110967741935484,
      "tail_enrichment": 1.2731517509727626,
      "record_auc_q95": 0.701568
    },
    {
      "run": "1st",
      "method": "imagenet",
      "tau_p0_q999": 44.926918029785156,
      "realized_nominal_fpr": 0.04567741935483871,
      "abnormal_window_tail": 0.07316129032258065,
      "tail_enrichment": 1.6016949152542372,
      "record_auc_q95": 0.537824
    },
    {
      "run": "1st",
      "method": "classical_raw_full_20480",
      "tau_p0_q999": 6.189598439915435,
      "realized_nominal_fpr": 0.856516129032258,
      "abnormal_window_tail": 0.9998709677419355,
      "tail_enrichment": 1.1673696896655619,
      "record_auc_q95": 0.7160159999999999
    },
    {
      "run": "1st",
      "method": "classical_raw_crop_20000",
      "tau_p0_q999": 6.190265545431109,
      "realized_nominal_fpr": 0.856516129032258,
      "abnormal_window_tail": 0.9998709677419355,
      "tail_enrichment": 1.1673696896655619,
      "record_auc_q95": 0.716064
    },
    {
      "run": "1st",
      "method": "classical_shape_full_20480",
      "tau_p0_q999": 5.405068469940102,
      "realized_nominal_fpr": 0.021419354838709676,
      "abnormal_window_tail": 0.11212903225806452,
      "tail_enrichment": 5.234939759036145,
      "record_auc_q95": 0.6932639999999999
    },
    {
      "run": "1st",
      "method": "classical_shape_crop_20000",
      "tau_p0_q999": 5.405175379328381,
      "realized_nominal_fpr": 0.021419354838709676,
      "abnormal_window_tail": 0.11212903225806452,
      "tail_enrichment": 5.234939759036145,
      "record_auc_q95": 0.69336
    },
    {
      "run": "2nd",
      "method": "ligo",
      "tau_p0_q999": 22.179866790771484,
      "realized_nominal_fpr": 0.005032258064516129,
      "abnormal_window_tail": 0.964258064516129,
      "tail_enrichment": 191.6153846153846,
      "record_auc_q95": 1.0
    },
    {
      "run": "2nd",
      "method": "imagenet",
      "tau_p0_q999": 44.74209976196289,
      "realized_nominal_fpr": 0.020516129032258065,
      "abnormal_window_tail": 0.3913548387096774,
      "tail_enrichment": 19.075471698113205,
      "record_auc_q95": 0.9973599999999999
    },
    {
      "run": "2nd",
      "method": "classical_raw_full_20480",
      "tau_p0_q999": 8.219305154928142,
      "realized_nominal_fpr": 0.0014193548387096775,
      "abnormal_window_tail": 0.5145806451612903,
      "tail_enrichment": 362.5454545454545,
      "record_auc_q95": 0.995856
    },
    {
      "run": "2nd",
      "method": "classical_raw_crop_20000",
      "tau_p0_q999": 8.221837426269019,
      "realized_nominal_fpr": 0.0014193548387096775,
      "abnormal_window_tail": 0.5145806451612903,
      "tail_enrichment": 362.5454545454545,
      "record_auc_q95": 0.995856
    },
    {
      "run": "2nd",
      "method": "classical_shape_full_20480",
      "tau_p0_q999": 6.383762423028299,
      "realized_nominal_fpr": 0.0014193548387096775,
      "abnormal_window_tail": 0.04025806451612903,
      "tail_enrichment": 28.36363636363636,
      "record_auc_q95": 0.7287199999999998
    },
    {
      "run": "2nd",
      "method": "classical_shape_crop_20000",
      "tau_p0_q999": 6.383890646518129,
      "realized_nominal_fpr": 0.0014193548387096775,
      "abnormal_window_tail": 0.04025806451612903,
      "tail_enrichment": 28.36363636363636,
      "record_auc_q95": 0.7285919999999999
    },
    {
      "run": "4th",
      "method": "ligo",
      "tau_p0_q999": 24.535310745239258,
      "realized_nominal_fpr": 0.0005161290322580645,
      "abnormal_window_tail": 0.44361290322580643,
      "tail_enrichment": 859.4999999999999,
      "record_auc_q95": 0.981808
    },
    {
      "run": "4th",
      "method": "imagenet",
      "tau_p0_q999": 44.09898376464844,
      "realized_nominal_fpr": 0.035225806451612905,
      "abnormal_window_tail": 0.06941935483870967,
      "tail_enrichment": 1.9706959706959706,
      "record_auc_q95": 0.651984
    },
    {
      "run": "4th",
      "method": "classical_raw_full_20480",
      "tau_p0_q999": 10.103372370468646,
      "realized_nominal_fpr": 0.0,
      "abnormal_window_tail": 0.06012903225806451,
      "tail_enrichment": null,
      "record_auc_q95": 0.8487199999999999
    },
    {
      "run": "4th",
      "method": "classical_raw_crop_20000",
      "tau_p0_q999": 10.103275046582361,
      "realized_nominal_fpr": 0.0,
      "abnormal_window_tail": 0.06012903225806451,
      "tail_enrichment": null,
      "record_auc_q95": 0.848848
    },
    {
      "run": "4th",
      "method": "classical_shape_full_20480",
      "tau_p0_q999": 10.057642719344368,
      "realized_nominal_fpr": 0.0,
      "abnormal_window_tail": 0.0,
      "tail_enrichment": null,
      "record_auc_q95": 0.4256160000000001
    },
    {
      "run": "4th",
      "method": "classical_shape_crop_20000",
      "tau_p0_q999": 10.057666629262174,
      "realized_nominal_fpr": 0.0,
      "abnormal_window_tail": 0.0,
      "tail_enrichment": null,
      "record_auc_q95": 0.42556800000000006
    }
  ],
  "equal_fpr": [
    {
      "run": "1st",
      "method": "ligo",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.09819354838709678,
      "abnormal_record_any_rate": 0.14,
      "abnormal_record_two_plus_rate": 0.132
    },
    {
      "run": "1st",
      "method": "ligo",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.10580645161290322,
      "abnormal_record_any_rate": 0.156,
      "abnormal_record_two_plus_rate": 0.14
    },
    {
      "run": "1st",
      "method": "ligo",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.11058064516129032,
      "abnormal_record_any_rate": 0.16,
      "abnormal_record_two_plus_rate": 0.148
    },
    {
      "run": "1st",
      "method": "ligo",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.1183225806451613,
      "abnormal_record_any_rate": 0.184,
      "abnormal_record_two_plus_rate": 0.152
    },
    {
      "run": "1st",
      "method": "ligo",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.13148387096774194,
      "abnormal_record_any_rate": 0.288,
      "abnormal_record_two_plus_rate": 0.176
    },
    {
      "run": "1st",
      "method": "imagenet",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.0016774193548387097,
      "abnormal_record_any_rate": 0.048,
      "abnormal_record_two_plus_rate": 0.004
    },
    {
      "run": "1st",
      "method": "imagenet",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.007483870967741935,
      "abnormal_record_any_rate": 0.156,
      "abnormal_record_two_plus_rate": 0.044
    },
    {
      "run": "1st",
      "method": "imagenet",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.015225806451612903,
      "abnormal_record_any_rate": 0.26,
      "abnormal_record_two_plus_rate": 0.096
    },
    {
      "run": "1st",
      "method": "imagenet",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.03974193548387097,
      "abnormal_record_any_rate": 0.496,
      "abnormal_record_two_plus_rate": 0.184
    },
    {
      "run": "1st",
      "method": "imagenet",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.07922580645161291,
      "abnormal_record_any_rate": 0.796,
      "abnormal_record_two_plus_rate": 0.432
    },
    {
      "run": "1st",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.004516129032258065,
      "abnormal_record_any_rate": 0.06,
      "abnormal_record_two_plus_rate": 0.044
    },
    {
      "run": "1st",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.042193548387096776,
      "abnormal_record_any_rate": 0.228,
      "abnormal_record_two_plus_rate": 0.176
    },
    {
      "run": "1st",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.05832258064516129,
      "abnormal_record_any_rate": 0.34,
      "abnormal_record_two_plus_rate": 0.216
    },
    {
      "run": "1st",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.08645161290322581,
      "abnormal_record_any_rate": 0.564,
      "abnormal_record_two_plus_rate": 0.368
    },
    {
      "run": "1st",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.1416774193548387,
      "abnormal_record_any_rate": 0.892,
      "abnormal_record_two_plus_rate": 0.684
    },
    {
      "run": "1st",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.004516129032258065,
      "abnormal_record_any_rate": 0.06,
      "abnormal_record_two_plus_rate": 0.044
    },
    {
      "run": "1st",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.042193548387096776,
      "abnormal_record_any_rate": 0.228,
      "abnormal_record_two_plus_rate": 0.176
    },
    {
      "run": "1st",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.05832258064516129,
      "abnormal_record_any_rate": 0.34,
      "abnormal_record_two_plus_rate": 0.216
    },
    {
      "run": "1st",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.08645161290322581,
      "abnormal_record_any_rate": 0.564,
      "abnormal_record_two_plus_rate": 0.368
    },
    {
      "run": "1st",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.1415483870967742,
      "abnormal_record_any_rate": 0.892,
      "abnormal_record_two_plus_rate": 0.68
    },
    {
      "run": "1st",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.004516129032258065,
      "abnormal_record_any_rate": 0.068,
      "abnormal_record_two_plus_rate": 0.032
    },
    {
      "run": "1st",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.05135483870967742,
      "abnormal_record_any_rate": 0.244,
      "abnormal_record_two_plus_rate": 0.14
    },
    {
      "run": "1st",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.08219354838709678,
      "abnormal_record_any_rate": 0.372,
      "abnormal_record_two_plus_rate": 0.176
    },
    {
      "run": "1st",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.10916129032258065,
      "abnormal_record_any_rate": 0.512,
      "abnormal_record_two_plus_rate": 0.28
    },
    {
      "run": "1st",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.15948387096774194,
      "abnormal_record_any_rate": 0.812,
      "abnormal_record_two_plus_rate": 0.564
    },
    {
      "run": "1st",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.004516129032258065,
      "abnormal_record_any_rate": 0.068,
      "abnormal_record_two_plus_rate": 0.032
    },
    {
      "run": "1st",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.051483870967741936,
      "abnormal_record_any_rate": 0.244,
      "abnormal_record_two_plus_rate": 0.14
    },
    {
      "run": "1st",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.08219354838709678,
      "abnormal_record_any_rate": 0.372,
      "abnormal_record_two_plus_rate": 0.176
    },
    {
      "run": "1st",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.1089032258064516,
      "abnormal_record_any_rate": 0.512,
      "abnormal_record_two_plus_rate": 0.28
    },
    {
      "run": "1st",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.15948387096774194,
      "abnormal_record_any_rate": 0.812,
      "abnormal_record_two_plus_rate": 0.564
    },
    {
      "run": "2nd",
      "method": "ligo",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.7692903225806451,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "ligo",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.963741935483871,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "ligo",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.9841290322580645,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "ligo",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.9952258064516128,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "ligo",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.9994838709677419,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "imagenet",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.06929032258064516,
      "abnormal_record_any_rate": 0.58,
      "abnormal_record_two_plus_rate": 0.26
    },
    {
      "run": "2nd",
      "method": "imagenet",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.16232258064516128,
      "abnormal_record_any_rate": 0.96,
      "abnormal_record_two_plus_rate": 0.844
    },
    {
      "run": "2nd",
      "method": "imagenet",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.25793548387096776,
      "abnormal_record_any_rate": 0.996,
      "abnormal_record_two_plus_rate": 0.976
    },
    {
      "run": "2nd",
      "method": "imagenet",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.3887741935483871,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "imagenet",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.5874838709677419,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.3767741935483871,
      "abnormal_record_any_rate": 0.632,
      "abnormal_record_two_plus_rate": 0.604
    },
    {
      "run": "2nd",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.7783225806451612,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.8436129032258064,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.9055483870967742,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.9574193548387097,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.3767741935483871,
      "abnormal_record_any_rate": 0.632,
      "abnormal_record_two_plus_rate": 0.604
    },
    {
      "run": "2nd",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.7780645161290323,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.8436129032258064,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.9052903225806451,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.9574193548387097,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 1.0
    },
    {
      "run": "2nd",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.03174193548387097,
      "abnormal_record_any_rate": 0.044,
      "abnormal_record_two_plus_rate": 0.04
    },
    {
      "run": "2nd",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.056903225806451616,
      "abnormal_record_any_rate": 0.308,
      "abnormal_record_two_plus_rate": 0.152
    },
    {
      "run": "2nd",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.07380645161290322,
      "abnormal_record_any_rate": 0.5,
      "abnormal_record_two_plus_rate": 0.3
    },
    {
      "run": "2nd",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.10270967741935484,
      "abnormal_record_any_rate": 0.668,
      "abnormal_record_two_plus_rate": 0.492
    },
    {
      "run": "2nd",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.18516129032258064,
      "abnormal_record_any_rate": 0.852,
      "abnormal_record_two_plus_rate": 0.756
    },
    {
      "run": "2nd",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.03174193548387097,
      "abnormal_record_any_rate": 0.044,
      "abnormal_record_two_plus_rate": 0.04
    },
    {
      "run": "2nd",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.056903225806451616,
      "abnormal_record_any_rate": 0.308,
      "abnormal_record_two_plus_rate": 0.152
    },
    {
      "run": "2nd",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.07367741935483871,
      "abnormal_record_any_rate": 0.496,
      "abnormal_record_two_plus_rate": 0.3
    },
    {
      "run": "2nd",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.10270967741935484,
      "abnormal_record_any_rate": 0.668,
      "abnormal_record_two_plus_rate": 0.492
    },
    {
      "run": "2nd",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.18516129032258064,
      "abnormal_record_any_rate": 0.852,
      "abnormal_record_two_plus_rate": 0.756
    },
    {
      "run": "4th",
      "method": "ligo",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.49212903225806454,
      "abnormal_record_any_rate": 0.776,
      "abnormal_record_two_plus_rate": 0.672
    },
    {
      "run": "4th",
      "method": "ligo",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.568,
      "abnormal_record_any_rate": 0.908,
      "abnormal_record_two_plus_rate": 0.784
    },
    {
      "run": "4th",
      "method": "ligo",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.6067096774193549,
      "abnormal_record_any_rate": 0.96,
      "abnormal_record_two_plus_rate": 0.872
    },
    {
      "run": "4th",
      "method": "ligo",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.640258064516129,
      "abnormal_record_any_rate": 0.992,
      "abnormal_record_two_plus_rate": 0.948
    },
    {
      "run": "4th",
      "method": "ligo",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.7011612903225807,
      "abnormal_record_any_rate": 1.0,
      "abnormal_record_two_plus_rate": 0.992
    },
    {
      "run": "4th",
      "method": "imagenet",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.004516129032258065,
      "abnormal_record_any_rate": 0.02,
      "abnormal_record_two_plus_rate": 0.004
    },
    {
      "run": "4th",
      "method": "imagenet",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.009548387096774193,
      "abnormal_record_any_rate": 0.144,
      "abnormal_record_two_plus_rate": 0.032
    },
    {
      "run": "4th",
      "method": "imagenet",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.017548387096774195,
      "abnormal_record_any_rate": 0.312,
      "abnormal_record_two_plus_rate": 0.096
    },
    {
      "run": "4th",
      "method": "imagenet",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.03470967741935484,
      "abnormal_record_any_rate": 0.528,
      "abnormal_record_two_plus_rate": 0.252
    },
    {
      "run": "4th",
      "method": "imagenet",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.10283870967741936,
      "abnormal_record_any_rate": 0.868,
      "abnormal_record_two_plus_rate": 0.656
    },
    {
      "run": "4th",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.3712258064516129,
      "abnormal_record_any_rate": 0.62,
      "abnormal_record_two_plus_rate": 0.592
    },
    {
      "run": "4th",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.48916129032258066,
      "abnormal_record_any_rate": 0.688,
      "abnormal_record_two_plus_rate": 0.636
    },
    {
      "run": "4th",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.5356129032258065,
      "abnormal_record_any_rate": 0.728,
      "abnormal_record_two_plus_rate": 0.688
    },
    {
      "run": "4th",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.5704516129032258,
      "abnormal_record_any_rate": 0.78,
      "abnormal_record_two_plus_rate": 0.732
    },
    {
      "run": "4th",
      "method": "classical_raw_full_20480",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.6184516129032258,
      "abnormal_record_any_rate": 0.912,
      "abnormal_record_two_plus_rate": 0.824
    },
    {
      "run": "4th",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.3712258064516129,
      "abnormal_record_any_rate": 0.62,
      "abnormal_record_two_plus_rate": 0.592
    },
    {
      "run": "4th",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.48916129032258066,
      "abnormal_record_any_rate": 0.688,
      "abnormal_record_two_plus_rate": 0.636
    },
    {
      "run": "4th",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.5356129032258065,
      "abnormal_record_any_rate": 0.728,
      "abnormal_record_two_plus_rate": 0.688
    },
    {
      "run": "4th",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.5704516129032258,
      "abnormal_record_any_rate": 0.78,
      "abnormal_record_two_plus_rate": 0.732
    },
    {
      "run": "4th",
      "method": "classical_raw_crop_20000",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.6184516129032258,
      "abnormal_record_any_rate": 0.912,
      "abnormal_record_two_plus_rate": 0.824
    },
    {
      "run": "4th",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.001161290322580645,
      "abnormal_record_any_rate": 0.016,
      "abnormal_record_two_plus_rate": 0.012
    },
    {
      "run": "4th",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.004516129032258065,
      "abnormal_record_any_rate": 0.04,
      "abnormal_record_two_plus_rate": 0.02
    },
    {
      "run": "4th",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.007225806451612903,
      "abnormal_record_any_rate": 0.076,
      "abnormal_record_two_plus_rate": 0.028
    },
    {
      "run": "4th",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.013032258064516128,
      "abnormal_record_any_rate": 0.204,
      "abnormal_record_two_plus_rate": 0.06
    },
    {
      "run": "4th",
      "method": "classical_shape_full_20480",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.036258064516129035,
      "abnormal_record_any_rate": 0.528,
      "abnormal_record_two_plus_rate": 0.292
    },
    {
      "run": "4th",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.001,
      "realized_nominal_fpr": 0.0009032258064516129,
      "abnormal_window_tail": 0.001161290322580645,
      "abnormal_record_any_rate": 0.016,
      "abnormal_record_two_plus_rate": 0.012
    },
    {
      "run": "4th",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.005,
      "realized_nominal_fpr": 0.004903225806451613,
      "abnormal_window_tail": 0.004516129032258065,
      "abnormal_record_any_rate": 0.04,
      "abnormal_record_two_plus_rate": 0.02
    },
    {
      "run": "4th",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.01,
      "realized_nominal_fpr": 0.009935483870967743,
      "abnormal_window_tail": 0.007225806451612903,
      "abnormal_record_any_rate": 0.076,
      "abnormal_record_two_plus_rate": 0.028
    },
    {
      "run": "4th",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.02,
      "realized_nominal_fpr": 0.019870967741935485,
      "abnormal_window_tail": 0.013032258064516128,
      "abnormal_record_any_rate": 0.204,
      "abnormal_record_two_plus_rate": 0.06
    },
    {
      "run": "4th",
      "method": "classical_shape_crop_20000",
      "target_fpr": 0.05,
      "realized_nominal_fpr": 0.049935483870967745,
      "abnormal_window_tail": 0.03638709677419355,
      "abnormal_record_any_rate": 0.528,
      "abnormal_record_two_plus_rate": 0.296
    }
  ],
  "equal_fpr_cluster_bootstrap": [
    {
      "run": "1st",
      "target_fpr": 0.001,
      "comparison": "ligo_minus_imagenet",
      "ligo_mean": 0.09746725161290323,
      "ligo_ci_low": 0.06412903225806452,
      "ligo_ci_high": 0.13264516129032258,
      "comparator_mean": 0.001969290322580645,
      "comparator_ci_low": 0.0003870967741935484,
      "comparator_ci_high": 0.004387096774193549,
      "difference_mean": 0.09549796129032259,
      "difference_ci_low": 0.062319354838709685,
      "difference_ci_high": 0.13070967741935485,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "1st",
      "target_fpr": 0.001,
      "comparison": "ligo_minus_classical_raw_full_20480",
      "ligo_mean": 0.09746725161290323,
      "ligo_ci_low": 0.06412903225806452,
      "ligo_ci_high": 0.13264516129032258,
      "comparator_mean": 0.009370916129032259,
      "comparator_ci_low": 0.0007741935483870968,
      "comparator_ci_high": 0.02838709677419355,
      "difference_mean": 0.08809633548387097,
      "difference_ci_low": 0.05431935483870968,
      "difference_ci_high": 0.12503225806451612,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "1st",
      "target_fpr": 0.001,
      "comparison": "ligo_minus_classical_shape_full_20480",
      "ligo_mean": 0.09746725161290323,
      "ligo_ci_low": 0.06412903225806452,
      "ligo_ci_high": 0.13264516129032258,
      "comparator_mean": 0.005474296774193549,
      "comparator_ci_low": 0.001032258064516129,
      "comparator_ci_high": 0.014454838709677372,
      "difference_mean": 0.09199295483870967,
      "difference_ci_low": 0.059741935483870974,
      "difference_ci_high": 0.12619354838709676,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.001,
      "comparison": "ligo_minus_imagenet",
      "ligo_mean": 0.7788151225806452,
      "ligo_ci_low": 0.7064483870967742,
      "ligo_ci_high": 0.8699387096774193,
      "comparator_mean": 0.07004614193548386,
      "comparator_ci_low": 0.03638387096774194,
      "comparator_ci_high": 0.10451612903225807,
      "difference_mean": 0.7087689806451613,
      "difference_ci_low": 0.6278709677419354,
      "difference_ci_high": 0.8032290322580645,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "2nd",
      "target_fpr": 0.001,
      "comparison": "ligo_minus_classical_raw_full_20480",
      "ligo_mean": 0.7788151225806452,
      "ligo_ci_low": 0.7064483870967742,
      "ligo_ci_high": 0.8699387096774193,
      "comparator_mean": 0.40868578064516126,
      "comparator_ci_low": 0.23922258064516128,
      "comparator_ci_high": 0.6601516129032254,
      "difference_mean": 0.37012934193548386,
      "difference_ci_low": 0.10140967741935483,
      "difference_ci_high": 0.5653096774193546,
      "bootstrap_probability_positive": 0.998
    },
    {
      "run": "2nd",
      "target_fpr": 0.001,
      "comparison": "ligo_minus_classical_shape_full_20480",
      "ligo_mean": 0.7788151225806452,
      "ligo_ci_low": 0.7064483870967742,
      "ligo_ci_high": 0.8699387096774193,
      "comparator_mean": 0.034492696774193546,
      "comparator_ci_low": 0.012512903225806454,
      "comparator_ci_high": 0.06180645161290323,
      "difference_mean": 0.7443224258064516,
      "difference_ci_low": 0.6655483870967742,
      "difference_ci_high": 0.8393612903225806,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.001,
      "comparison": "ligo_minus_imagenet",
      "ligo_mean": 0.4912835612903225,
      "ligo_ci_low": 0.42270967741935483,
      "ligo_ci_high": 0.552132258064516,
      "comparator_mean": 0.004585264516129032,
      "comparator_ci_low": 0.00012903225806451613,
      "comparator_ci_high": 0.013032258064516128,
      "difference_mean": 0.4866982967741936,
      "difference_ci_low": 0.4188290322580645,
      "difference_ci_high": 0.5471032258064515,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "4th",
      "target_fpr": 0.001,
      "comparison": "ligo_minus_classical_raw_full_20480",
      "ligo_mean": 0.4912835612903225,
      "ligo_ci_low": 0.42270967741935483,
      "ligo_ci_high": 0.552132258064516,
      "comparator_mean": 0.370110864516129,
      "comparator_ci_low": 0.3030935483870968,
      "comparator_ci_high": 0.44206451612903225,
      "difference_mean": 0.12117269677419355,
      "difference_ci_low": 0.04707741935483868,
      "difference_ci_high": 0.18232258064516127,
      "bootstrap_probability_positive": 0.9984
    },
    {
      "run": "4th",
      "target_fpr": 0.001,
      "comparison": "ligo_minus_classical_shape_full_20480",
      "ligo_mean": 0.4912835612903225,
      "ligo_ci_low": 0.42270967741935483,
      "ligo_ci_high": 0.552132258064516,
      "comparator_mean": 0.001243741935483871,
      "comparator_ci_low": 0.00012903225806451613,
      "comparator_ci_high": 0.0032258064516129032,
      "difference_mean": 0.49003981935483865,
      "difference_ci_low": 0.42205806451612904,
      "difference_ci_high": 0.5505870967741935,
      "bootstrap_probability_positive": 1.0
    }
  ],
  "record_auc": [
    {
      "run": "1st",
      "method": "ligo",
      "auc_q95": 0.701568,
      "ci_low": 0.6526035999999998,
      "ci_high": 0.7486276000000001
    },
    {
      "run": "1st",
      "method": "imagenet",
      "auc_q95": 0.537824,
      "ci_low": 0.48631919999999995,
      "ci_high": 0.588832
    },
    {
      "run": "1st",
      "method": "classical_raw_full_20480",
      "auc_q95": 0.7160159999999999,
      "ci_low": 0.6708132000000001,
      "ci_high": 0.7610079999999999
    },
    {
      "run": "1st",
      "method": "classical_raw_crop_20000",
      "auc_q95": 0.716064,
      "ci_low": 0.670768,
      "ci_high": 0.7610564
    },
    {
      "run": "1st",
      "method": "classical_shape_full_20480",
      "auc_q95": 0.6932639999999999,
      "ci_low": 0.6450871999999999,
      "ci_high": 0.7378752
    },
    {
      "run": "1st",
      "method": "classical_shape_crop_20000",
      "auc_q95": 0.69336,
      "ci_low": 0.645024,
      "ci_high": 0.738034
    },
    {
      "run": "2nd",
      "method": "ligo",
      "auc_q95": 1.0,
      "ci_low": 0.9999999999999999,
      "ci_high": 1.0
    },
    {
      "run": "2nd",
      "method": "imagenet",
      "auc_q95": 0.9973599999999999,
      "ci_low": 0.993952,
      "ci_high": 0.999504
    },
    {
      "run": "2nd",
      "method": "classical_raw_full_20480",
      "auc_q95": 0.995856,
      "ci_low": 0.9905752,
      "ci_high": 0.999648
    },
    {
      "run": "2nd",
      "method": "classical_raw_crop_20000",
      "auc_q95": 0.995856,
      "ci_low": 0.9905752,
      "ci_high": 0.999648
    },
    {
      "run": "2nd",
      "method": "classical_shape_full_20480",
      "auc_q95": 0.7287199999999998,
      "ci_low": 0.6838212,
      "ci_high": 0.7726259999999999
    },
    {
      "run": "2nd",
      "method": "classical_shape_crop_20000",
      "auc_q95": 0.7285919999999999,
      "ci_low": 0.6836620000000001,
      "ci_high": 0.7726084
    },
    {
      "run": "4th",
      "method": "ligo",
      "auc_q95": 0.981808,
      "ci_low": 0.9726708,
      "ci_high": 0.989504
    },
    {
      "run": "4th",
      "method": "imagenet",
      "auc_q95": 0.651984,
      "ci_low": 0.6030236,
      "ci_high": 0.6985124
    },
    {
      "run": "4th",
      "method": "classical_raw_full_20480",
      "auc_q95": 0.8487199999999999,
      "ci_low": 0.8111988000000001,
      "ci_high": 0.8819848
    },
    {
      "run": "4th",
      "method": "classical_raw_crop_20000",
      "auc_q95": 0.848848,
      "ci_low": 0.8113744,
      "ci_high": 0.88208
    },
    {
      "run": "4th",
      "method": "classical_shape_full_20480",
      "auc_q95": 0.4256160000000001,
      "ci_low": 0.3747008,
      "ci_high": 0.4765468
    },
    {
      "run": "4th",
      "method": "classical_shape_crop_20000",
      "auc_q95": 0.42556800000000006,
      "ci_low": 0.374672,
      "ci_high": 0.4765924
    }
  ],
  "record_auc_ligo_differences": [
    {
      "run": "1st",
      "comparison": "ligo_minus_imagenet",
      "point_difference": 0.163744,
      "ci_low": 0.11283120000000003,
      "ci_high": 0.2170903999999999,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "1st",
      "comparison": "ligo_minus_classical_raw_full_20480",
      "point_difference": -0.014447999999999905,
      "ci_low": -0.06616399999999999,
      "ci_high": 0.03872119999999985,
      "bootstrap_probability_positive": 0.2978
    },
    {
      "run": "1st",
      "comparison": "ligo_minus_classical_raw_crop_20000",
      "point_difference": -0.014496000000000064,
      "ci_low": -0.06618,
      "ci_high": 0.0386571999999999,
      "bootstrap_probability_positive": 0.2978
    },
    {
      "run": "1st",
      "comparison": "ligo_minus_classical_shape_full_20480",
      "point_difference": 0.008304000000000089,
      "ci_low": -0.028032799999999948,
      "ci_high": 0.04653039999999987,
      "bootstrap_probability_positive": 0.673
    },
    {
      "run": "1st",
      "comparison": "ligo_minus_classical_shape_crop_20000",
      "point_difference": 0.008207999999999993,
      "ci_low": -0.028048799999999856,
      "ci_high": 0.04640239999999996,
      "bootstrap_probability_positive": 0.6712
    },
    {
      "run": "2nd",
      "comparison": "ligo_minus_imagenet",
      "point_difference": 0.0026400000000000867,
      "ci_low": 0.000496000000000052,
      "ci_high": 0.006048000000000053,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "2nd",
      "comparison": "ligo_minus_classical_raw_full_20480",
      "point_difference": 0.0041440000000000365,
      "ci_low": 0.00035200000000001896,
      "ci_high": 0.009424799999999976,
      "bootstrap_probability_positive": 0.9988
    },
    {
      "run": "2nd",
      "comparison": "ligo_minus_classical_raw_crop_20000",
      "point_difference": 0.0041440000000000365,
      "ci_low": 0.00035200000000001896,
      "ci_high": 0.009424799999999976,
      "bootstrap_probability_positive": 0.9988
    },
    {
      "run": "2nd",
      "comparison": "ligo_minus_classical_shape_full_20480",
      "point_difference": 0.2712800000000002,
      "ci_low": 0.22737400000000002,
      "ci_high": 0.3161788,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "2nd",
      "comparison": "ligo_minus_classical_shape_crop_20000",
      "point_difference": 0.2714080000000001,
      "ci_low": 0.22739160000000003,
      "ci_high": 0.3163379999999999,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "4th",
      "comparison": "ligo_minus_imagenet",
      "point_difference": 0.329824,
      "ci_low": 0.2834071999999999,
      "ci_high": 0.3785127999999999,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "4th",
      "comparison": "ligo_minus_classical_raw_full_20480",
      "point_difference": 0.1330880000000001,
      "ci_low": 0.10037960000000003,
      "ci_high": 0.17025679999999996,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "4th",
      "comparison": "ligo_minus_classical_raw_crop_20000",
      "point_difference": 0.13295999999999997,
      "ci_low": 0.1002392000000001,
      "ci_high": 0.17006759999999993,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "4th",
      "comparison": "ligo_minus_classical_shape_full_20480",
      "point_difference": 0.5561919999999999,
      "ci_low": 0.5041583999999999,
      "ci_high": 0.6076211999999999,
      "bootstrap_probability_positive": 1.0
    },
    {
      "run": "4th",
      "comparison": "ligo_minus_classical_shape_crop_20000",
      "point_difference": 0.55624,
      "ci_low": 0.5041756,
      "ci_high": 0.6077011999999999,
      "bootstrap_probability_positive": 1.0
    }
  ],
  "one_feature_auc": [
    {
      "run": "1st",
      "variant": "full_20480",
      "feature": "rms",
      "auc_q95": 0.574784
    },
    {
      "run": "1st",
      "variant": "full_20480",
      "feature": "kurtosis",
      "auc_q95": 0.681008
    },
    {
      "run": "1st",
      "variant": "crop_20000",
      "feature": "rms",
      "auc_q95": 0.574816
    },
    {
      "run": "1st",
      "variant": "crop_20000",
      "feature": "kurtosis",
      "auc_q95": 0.680608
    },
    {
      "run": "2nd",
      "variant": "full_20480",
      "feature": "rms",
      "auc_q95": 1.0
    },
    {
      "run": "2nd",
      "variant": "full_20480",
      "feature": "kurtosis",
      "auc_q95": 0.5692159999999999
    },
    {
      "run": "2nd",
      "variant": "crop_20000",
      "feature": "rms",
      "auc_q95": 1.0
    },
    {
      "run": "2nd",
      "variant": "crop_20000",
      "feature": "kurtosis",
      "auc_q95": 0.569232
    },
    {
      "run": "4th",
      "variant": "full_20480",
      "feature": "rms",
      "auc_q95": 0.913424
    },
    {
      "run": "4th",
      "variant": "full_20480",
      "feature": "kurtosis",
      "auc_q95": 0.3927999999999999
    },
    {
      "run": "4th",
      "variant": "crop_20000",
      "feature": "rms",
      "auc_q95": 0.913376
    },
    {
      "run": "4th",
      "variant": "crop_20000",
      "feature": "kurtosis",
      "auc_q95": 0.39303999999999994
    }
  ],
  "limits": [
    "The controlled split labels chronological blocks, not independently adjudicated fault events.",
    "Equal-realized-FPR thresholds use held-out nominal records and are diagnostic rather than prospective.",
    "The two resampling variants address missing archival detail; neither is selected after seeing performance."
  ]
}


==> audit-supplement/results/IMS_EMBEDDING_FINGERPRINT_DECISION.json <==
{
  "scope": "IMS4 preserved embeddings plus controlled synthetic inputs",
  "preserved_embedding_statistics": [
    {
      "model": "default_unlabelled",
      "n_windows": 19220,
      "embedding_dim": 1280,
      "norm_min": 5.287213911245599e-13,
      "norm_q05": 1.1270389752466812e-12,
      "norm_median": 1.6448986874384458e-12,
      "norm_q95": 2.0343308383559663e-12,
      "norm_max": 3.2130547638656504e-12,
      "median_abs_coordinate": 2.998462074335975e-14,
      "max_abs_coordinate": 3.394303880934618e-13,
      "fraction_coordinates_abs_lt_1e_10": 1.0
    },
    {
      "model": "labelled_ligo",
      "n_windows": 19220,
      "embedding_dim": 1280,
      "norm_min": 1.3624883529155546e-12,
      "norm_q05": 2.930425373145637e-12,
      "norm_median": 4.226256984359863e-12,
      "norm_q95": 5.296121408318244e-12,
      "norm_max": 8.844057831813641e-12,
      "median_abs_coordinate": 7.616380670680961e-14,
      "max_abs_coordinate": 8.197010778476788e-13,
      "fraction_coordinates_abs_lt_1e_10": 1.0
    },
    {
      "model": "imagenet",
      "n_windows": 19220,
      "embedding_dim": 1280,
      "norm_min": 12.885188212194858,
      "norm_q05": 14.173259645446818,
      "norm_median": 15.220735151796411,
      "norm_q95": 16.366280430847738,
      "norm_max": 18.971530988067933,
      "median_abs_coordinate": 0.136240154504776,
      "max_abs_coordinate": 5.734222888946533,
      "fraction_coordinates_abs_lt_1e_10": 0.0
    }
  ],
  "synthetic_model_fingerprints": [
    {
      "model": "fresh_random_seed_0",
      "n_windows": 2,
      "embedding_dim": 1280,
      "norm_min": 0.0,
      "norm_q05": 0.0,
      "norm_median": 0.0,
      "norm_q95": 0.0,
      "norm_max": 0.0,
      "median_abs_coordinate": 0.0,
      "max_abs_coordinate": 0.0,
      "fraction_coordinates_abs_lt_1e_10": 1.0,
      "input": "zeros"
    },
    {
      "model": "fresh_random_seed_0",
      "n_windows": 2,
      "embedding_dim": 1280,
      "norm_min": 7.468505717456699e-13,
      "norm_q05": 7.468505717456699e-13,
      "norm_median": 7.468505717456699e-13,
      "norm_q95": 7.468505717456699e-13,
      "norm_max": 7.468505717456699e-13,
      "median_abs_coordinate": 1.423963393013439e-14,
      "max_abs_coordinate": 6.683228189613422e-14,
      "fraction_coordinates_abs_lt_1e_10": 1.0,
      "input": "constant_0.5"
    },
    {
      "model": "fresh_random_seed_0",
      "n_windows": 4,
      "embedding_dim": 1280,
      "norm_min": 5.079125942724853e-13,
      "norm_q05": 5.120896857580178e-13,
      "norm_median": 5.571309914519037e-13,
      "norm_q95": 6.18920527411845e-13,
      "norm_max": 6.260531889443284e-13,
      "median_abs_coordinate": 1.0541428790115806e-14,
      "max_abs_coordinate": 6.550663467609977e-14,
      "fraction_coordinates_abs_lt_1e_10": 1.0,
      "input": "gaussian"
    },
    {
      "model": "fresh_random_seed_42",
      "n_windows": 2,
      "embedding_dim": 1280,
      "norm_min": 0.0,
      "norm_q05": 0.0,
      "norm_median": 0.0,
      "norm_q95": 0.0,
      "norm_max": 0.0,
      "median_abs_coordinate": 0.0,
      "max_abs_coordinate": 0.0,
      "fraction_coordinates_abs_lt_1e_10": 1.0,
      "input": "zeros"
    },
    {
      "model": "fresh_random_seed_42",
      "n_windows": 2,
      "embedding_dim": 1280,
      "norm_min": 1.4400499647466669e-12,
      "norm_q05": 1.4400499647466669e-12,
      "norm_median": 1.4400499647466669e-12,
      "norm_q95": 1.4400499647466669e-12,
      "norm_max": 1.4400499647466669e-12,
      "median_abs_coordinate": 2.6399997639370287e-14,
      "max_abs_coordinate": 1.659979933458372e-13,
      "fraction_coordinates_abs_lt_1e_10": 1.0,
      "input": "constant_0.5"
    },
    {
      "model": "fresh_random_seed_42",
      "n_windows": 4,
      "embedding_dim": 1280,
      "norm_min": 5.252552701566382e-13,
      "norm_q05": 5.318133330205437e-13,
      "norm_median": 5.785718875678853e-13,
      "norm_q95": 6.526279347773475e-13,
      "norm_max": 6.64003202228686e-13,
      "median_abs_coordinate": 1.0966390725467446e-14,
      "max_abs_coordinate": 6.513631187156019e-14,
      "fraction_coordinates_abs_lt_1e_10": 1.0,
      "input": "gaussian"
    },
    {
      "model": "fresh_random_seed_123",
      "n_windows": 2,
      "embedding_dim": 1280,
      "norm_min": 0.0,
      "norm_q05": 0.0,
      "norm_median": 0.0,
      "norm_q95": 0.0,
      "norm_max": 0.0,
      "median_abs_coordinate": 0.0,
      "max_abs_coordinate": 0.0,
      "fraction_coordinates_abs_lt_1e_10": 1.0,
      "input": "zeros"
    },
    {
      "model": "fresh_random_seed_123",
      "n_windows": 2,
      "embedding_dim": 1280,
      "norm_min": 1.936840890521224e-12,
      "norm_q05": 1.936840890521224e-12,
      "norm_median": 1.936840890521224e-12,
      "norm_q95": 1.936840890521224e-12,
      "norm_max": 1.936840890521224e-12,
      "median_abs_coordinate": 3.630980878379514e-14,
      "max_abs_coordinate": 1.699229678405606e-13,
      "fraction_coordinates_abs_lt_1e_10": 1.0,
      "input": "constant_0.5"
    },
    {
      "model": "fresh_random_seed_123",
      "n_windows": 4,
      "embedding_dim": 1280,
      "norm_min": 1.159860974680817e-12,
      "norm_q05": 1.1606485555793246e-12,
      "norm_median": 1.1680937929436085e-12,
      "norm_q95": 1.3775434330252344e-12,
      "norm_max": 1.413978849697391e-12,
      "median_abs_coordinate": 2.2878053279411746e-14,
      "max_abs_coordinate": 1.4708540104196172e-13,
      "fraction_coordinates_abs_lt_1e_10": 1.0,
      "input": "gaussian"
    },
    {
      "model": "checkpoint_correctly_loaded",
      "n_windows": 2,
      "embedding_dim": 1280,
      "norm_min": 7.3192275745592,
      "norm_q05": 7.3192275745592,
      "norm_median": 7.3192275745592,
      "norm_q95": 7.3192275745592,
      "norm_max": 7.3192275745592,
      "median_abs_coordinate": 0.06889261677861214,
      "max_abs_coordinate": 4.056746959686279,
      "fraction_coordinates_abs_lt_1e_10": 0.0,
      "input": "zeros"
    },
    {
      "model": "checkpoint_correctly_loaded",
      "n_windows": 2,
      "embedding_dim": 1280,
      "norm_min": 6.997238878875779,
      "norm_q05": 6.997238878875779,
      "norm_median": 6.997238878875779,
      "norm_q95": 6.997238878875779,
      "norm_max": 6.997238878875779,
      "median_abs_coordinate": 0.06385694071650505,
      "max_abs_coordinate": 4.201409339904785,
      "fraction_coordinates_abs_lt_1e_10": 0.0,
      "input": "constant_0.5"
    },
    {
      "model": "checkpoint_correctly_loaded",
      "n_windows": 4,
      "embedding_dim": 1280,
      "norm_min": 1121.5248679101412,
      "norm_q05": 1357.97424941822,
      "norm_median": 3234.4539542622483,
      "norm_q95": 9942.660887931714,
      "norm_max": 11031.768015703108,
      "median_abs_coordinate": 5.247798442840576,
      "max_abs_coordinate": 1741.5296630859375,
      "fraction_coordinates_abs_lt_1e_10": 0.094921875,
      "input": "gaussian"
    }
  ],
  "performance": {
    "default_unlabelled": {
      "record_q95_auc": 0.9811840000000001,
      "equal_realized_fpr_0.001": {
        "target_fpr": 0.001,
        "threshold": 25.356855392456055,
        "nominal_hits": 7,
        "nominal_windows": 7750,
        "realized_nominal_fpr": 0.0009032258064516129,
        "abnormal_hits": 3989,
        "abnormal_windows": 7750,
        "abnormal_tail": 0.5147096774193548
      }
    },
    "labelled_ligo": {
      "record_q95_auc": 0.981808,
      "equal_realized_fpr_0.001": {
        "target_fpr": 0.001,
        "threshold": 23.05414581298828,
        "nominal_hits": 7,
        "nominal_windows": 7750,
        "realized_nominal_fpr": 0.0009032258064516129,
        "abnormal_hits": 3814,
        "abnormal_windows": 7750,
        "abnormal_tail": 0.49212903225806454
      }
    },
    "imagenet": {
      "record_q95_auc": 0.651984,
      "equal_realized_fpr_0.001": {
        "target_fpr": 0.001,
        "threshold": 66.98131561279297,
        "nominal_hits": 7,
        "nominal_windows": 7750,
        "realized_nominal_fpr": 0.0009032258064516129,
        "abnormal_hits": 35,
        "abnormal_windows": 7750,
        "abnormal_tail": 0.004516129032258065
      }
    }
  },
  "score_comparisons": [
    {
      "left": "default_unlabelled",
      "right": "labelled_ligo",
      "score_pearson": 0.9874570965766907,
      "score_spearman": 0.982918155411535
    },
    {
      "left": "default_unlabelled",
      "right": "imagenet",
      "score_pearson": 0.43350687623023987,
      "score_spearman": 0.3417641919406789
    },
    {
      "left": "labelled_ligo",
      "right": "imagenet",
      "score_pearson": 0.4620063900947571,
      "score_spearman": 0.3570476850694363
    }
  ],
  "geometry": {
    "sample_size_cka": 1000,
    "sample_size_cosine_geometry": 400,
    "default_vs_ligo_linear_cka": 0.8058668329376449,
    "default_vs_ligo_pairwise_cosine_correlation": 0.8403614181732281
  },
  "checkpoint_loading": {
    "incorrect_outer_dictionary": "311 missing and 4 unexpected keys",
    "correct_nested_model_state_dict": "0 missing and 0 unexpected keys"
  },
  "inference": "The labelled LIGO and unlabelled default embeddings have the near-zero activation scale produced by freshly initialized EfficientNet-B0 models, not the scale produced by the correctly loaded trained checkpoint. Their nearly identical IMS4 scores and performance show that the preserved result cannot presently support a LIGO-training-specific interpretation.",
  "limitation": "The original IMS embedding-generation script is absent, so the exact code path cannot be proven from artifacts alone. The conclusion is a strong forensic inference from checkpoint structure, activation scale, and two independent preserved near-zero embedding sets."
}


==> audit-supplement/results/classical_multivariate_models.csv <==
regime,bearing,n_reference,shrinkage,reference_center_score,reference_mad_sigma,series,training_bearings
fixed_target,Bearing1_1,60,0.0486919957407702,2.1511058327267314,0.4250646043763218,,
fixed_target,Bearing1_2,60,0.24271274106434015,0.8832530467627365,0.21704817042523689,,
fixed_target,Bearing2_1,60,0.8686253387583244,0.7794492920645033,0.0716426622556464,,
fixed_target,Bearing2_2,60,0.08910419497859211,2.3615790847600517,0.22334642829356552,,
fixed_target,Bearing3_1,60,0.04740158680821228,2.274263861150465,0.2575780929434307,,
fixed_target,Bearing3_2,60,0.08341571288780424,2.207692662302932,0.2057250353417085,,
fixed_target,Bearing1_3,60,0.1689300809290362,2.2359383751383364,0.2425968577187804,,
fixed_target,Bearing1_4,60,0.1827232445911325,2.20670656068582,0.2649702366562395,,
fixed_target,Bearing1_5,60,0.23137745904648055,2.0557105117669336,0.34064727162809855,,
fixed_target,Bearing1_6,60,0.10269800764914491,2.309462120708865,0.31240068401332977,,
fixed_target,Bearing1_7,60,0.12047923010404296,2.2176033056191677,0.273438361461968,,
fixed_target,Bearing2_3,60,0.10868845954867186,1.9883459441657259,0.618849551923603,,
fixed_target,Bearing2_4,60,0.11190801640370489,2.2407496704787206,0.2671365184132468,,
fixed_target,Bearing2_5,60,0.10977244570044414,2.105817293990012,0.23847397616103136,,
fixed_target,Bearing2_6,60,0.10816266273861018,2.172992110710763,0.2616849575304518,,
fixed_target,Bearing2_7,60,0.5732850110175218,2.0668400202129042,0.3910442983914266,,
fixed_target,Bearing3_3,60,0.11027323194047284,2.2271367918173333,0.208834254915219,,
strict_external,,120,0.26465790324741056,,,1.0,"['Bearing1_1', 'Bearing1_2']"
strict_external,,120,0.5641550608988016,,,2.0,"['Bearing2_1', 'Bearing2_2']"
strict_external,,120,0.0374170955240332,,,3.0,"['Bearing3_1', 'Bearing3_2']"


==> audit-supplement/results/classical_multivariate_per_bearing.csv <==
regime,bearing,series,threshold,validation_early_window_fpr,false_alarm_episode_15_30min,late_detected_after_30min,operational_success,late_detection_time_min,late_lead_to_eol_min,spearman_rho,circular_shift_p_one_sided,n_circular_shifts,circular_shift_p_fdr
classical_multivariate_fixed_target,Bearing1_3,,64.27031856110908,0.0,False,True,True,260.0,135.66666666666669,0.9884006976527558,0.0004997501249375312,2000,0.0010994502748625688
classical_multivariate_fixed_target,Bearing1_4,,64.27031856110908,0.0,False,True,True,180.33333333333337,57.5,0.9867005703905383,0.0007473841554559044,1337,0.0013702042850024913
classical_multivariate_fixed_target,Bearing1_5,,64.27031856110908,0.0,False,True,True,402.1666666666667,8.166666666666629,0.9688983503097082,0.0004997501249375312,2000,0.0010994502748625688
classical_multivariate_fixed_target,Bearing1_6,,64.27031856110908,0.0,False,True,True,272.1666666666667,135.66666666666663,0.9050429580853552,0.0004997501249375312,2000,0.0010994502748625688
classical_multivariate_fixed_target,Bearing1_7,,64.27031856110908,0.0,False,True,True,148.16666666666666,228.16666666666666,0.7969952486109178,0.0004997501249375312,2000,0.0010994502748625688
classical_multivariate_fixed_target,Bearing2_3,,64.27031856110908,0.0,False,True,True,44.5,281.1666666666667,0.21023055715704256,0.31957104557640753,1864,0.31957104557640753
classical_multivariate_fixed_target,Bearing2_4,,64.27031856110908,0.0,False,True,True,51.0,74.0,0.6736480767656639,0.0015128593040847202,660,0.0022504091653027824
classical_multivariate_fixed_target,Bearing2_5,,64.27031856110908,0.0,False,True,True,67.0,318.0,0.35005246682352253,0.0004997501249375312,2000,0.0010994502748625688
classical_multivariate_fixed_target,Bearing2_6,,64.27031856110908,0.0,False,True,True,73.66666666666667,43.000000000000014,0.9746521108510481,0.0016366612111292963,610,0.0022504091653027824
classical_multivariate_fixed_target,Bearing2_7,,64.27031856110908,0.1111111111111111,True,True,False,30.333333333333332,7.833333333333332,0.6068006385165425,0.007142857142857143,139,0.007857142857142858
classical_multivariate_fixed_target,Bearing3_3,,64.27031856110908,0.0,False,True,True,58.166666666666664,14.000000000000007,0.9872014904473995,0.0029069767441860465,343,0.0035529715762273903
classical_multivariate_strict_external,Bearing1_3,1.0,6.801065642733417,0.0,False,True,True,304.3333333333333,91.33333333333337,0.904290910654145,0.0004997501249375312,2000,0.001374312843578211
classical_multivariate_strict_external,Bearing1_4,1.0,6.801065642733417,0.0,False,True,True,182.16666666666663,55.66666666666674,0.9905721394051101,0.0007473841554559044,1337,0.0016442451420029896
classical_multivariate_strict_external,Bearing1_5,1.0,6.801065642733417,0.0,False,True,True,409.0,1.3333333333333144,0.921271703010002,0.0004997501249375312,2000,0.001374312843578211
classical_multivariate_strict_external,Bearing1_6,1.0,6.801065642733417,0.0,False,True,True,407.3333333333333,0.5,0.8879109333816237,0.0004997501249375312,2000,0.001374312843578211
classical_multivariate_strict_external,Bearing1_7,1.0,6.801065642733417,0.0,False,True,True,369.6666666666667,6.666666666666629,0.9207295303922312,0.0004997501249375312,2000,0.001374312843578211
classical_multivariate_strict_external,Bearing2_3,2.0,6.40371315766339,0.0,False,True,True,44.0,281.6666666666667,0.1672364178534823,0.3463806970509383,1864,0.3810187667560322
classical_multivariate_strict_external,Bearing2_4,2.0,6.40371315766339,0.0,False,True,True,62.833333333333336,62.166666666666664,0.7200824281869664,0.0015128593040847202,660,0.0025718961889174656
classical_multivariate_strict_external,Bearing2_5,2.0,6.40371315766339,0.7111111111111111,True,True,False,30.166666666666668,354.8333333333333,-0.40234672152370443,0.8405797101449275,2000,0.8405797101449276
classical_multivariate_strict_external,Bearing2_6,2.0,6.40371315766339,0.0,False,True,True,115.16666666666669,1.5,0.9702136603078354,0.0016366612111292963,610,0.0025718961889174656
classical_multivariate_strict_external,Bearing2_7,2.0,6.40371315766339,0.2111111111111111,True,True,False,30.0,8.166666666666664,0.43461109531827435,0.15,139,0.18333333333333332
classical_multivariate_strict_external,Bearing3_3,3.0,7.762975846404072,1.0,True,True,False,30.0,42.16666666666667,0.9387937870511485,0.0029069767441860465,343,0.003997093023255814


==> audit-supplement/results/equal_fpr_per_bearing.csv <==
method,bearing,direction,threshold,validation_early_window_fpr,false_alarm_episode_15_30min,late_detected_after_30min,operational_success,late_detection_time_min,late_lead_to_eol_min,late_detection_fraction_of_life,eol_min
aether,Bearing1_3,1,201.04720193015552,0.0,False,False,False,,,,395.6666666666667
aether,Bearing1_4,1,201.04720193015552,0.0,False,False,False,,,,237.83333333333337
aether,Bearing1_5,1,201.04720193015552,0.0,False,False,False,,,,410.3333333333333
aether,Bearing1_6,1,201.04720193015552,0.0,False,False,False,,,,407.8333333333333
aether,Bearing1_7,1,201.04720193015552,0.0,False,False,False,,,,376.3333333333333
aether,Bearing2_3,1,201.04720193015552,0.0,False,False,False,,,,325.6666666666667
aether,Bearing2_4,1,201.04720193015552,0.0,False,False,False,,,,125.0
aether,Bearing2_5,1,201.04720193015552,0.0,False,False,False,,,,385.0
aether,Bearing2_6,1,201.04720193015552,0.0,False,True,True,116.0,0.6666666666666856,0.9942857142857141,116.66666666666669
aether,Bearing2_7,1,201.04720193015552,0.9333333333333333,True,True,False,30.0,8.166666666666664,0.7860262008733625,38.166666666666664
aether,Bearing3_3,1,201.04720193015552,0.4888888888888889,True,True,False,30.0,42.16666666666667,0.4157043879907621,72.16666666666667
rms,Bearing1_3,1,4.307768305670734,0.0,False,True,True,212.66666666666663,183.00000000000006,0.5374894692502105,395.6666666666667
rms,Bearing1_4,1,4.307768305670734,0.0,False,True,True,181.33333333333337,56.5,0.7624386825508059,237.83333333333337
rms,Bearing1_5,1,4.307768305670734,0.0,False,True,True,403.5,6.833333333333314,0.9833468724614135,410.3333333333333
rms,Bearing1_6,1,4.307768305670734,0.0,False,True,True,272.1666666666667,135.66666666666663,0.6673477727829996,407.8333333333333
rms,Bearing1_7,1,4.307768305670734,0.0,False,True,True,366.3333333333333,10.0,0.9734278122232064,376.3333333333333
rms,Bearing2_3,1,4.307768305670734,0.0,False,True,True,44.833333333333336,280.83333333333337,0.13766632548618218,325.6666666666667
rms,Bearing2_4,1,4.307768305670734,0.0,False,True,True,123.83333333333331,1.1666666666666856,0.9906666666666665,125.0
rms,Bearing2_5,1,4.307768305670734,0.3888888888888889,True,False,False,,,,385.0
rms,Bearing2_6,1,4.307768305670734,0.0,False,True,True,114.5,2.1666666666666856,0.9814285714285713,116.66666666666669
rms,Bearing2_7,1,4.307768305670734,0.0,False,True,True,36.666666666666664,1.5,0.9606986899563319,38.166666666666664
rms,Bearing3_3,1,4.307768305670734,0.0,False,True,True,53.666666666666664,18.500000000000007,0.74364896073903,72.16666666666667
peak,Bearing1_3,1,7.398479880217434,0.0,False,True,True,259.6666666666667,136.0,0.6562763268744735,395.6666666666667
peak,Bearing1_4,1,7.398479880217434,0.0,False,True,True,180.5,57.33333333333337,0.7589348283111421,237.83333333333337
peak,Bearing1_5,1,7.398479880217434,0.0,False,True,True,401.8333333333333,8.5,0.9792851340373679,410.3333333333333
peak,Bearing1_6,1,7.398479880217434,0.0,False,True,True,272.0,135.83333333333331,0.6669391091131999,407.8333333333333
peak,Bearing1_7,1,7.398479880217434,0.0,False,True,True,367.6666666666667,8.666666666666629,0.9769707705934456,376.3333333333333
peak,Bearing2_3,1,7.398479880217434,0.0,False,True,True,43.666666666666664,282.0,0.13408393039918115,325.6666666666667
peak,Bearing2_4,1,7.398479880217434,0.0,False,True,True,44.833333333333336,80.16666666666666,0.3586666666666667,125.0
peak,Bearing2_5,1,7.398479880217434,0.0,False,True,True,76.16666666666667,308.8333333333333,0.19783549783549784,385.0
peak,Bearing2_6,1,7.398479880217434,0.0,False,True,True,114.66666666666669,2.0,0.9828571428571429,116.66666666666669
peak,Bearing2_7,1,7.398479880217434,0.34444444444444444,True,True,False,30.0,8.166666666666664,0.7860262008733625,38.166666666666664
peak,Bearing3_3,1,7.398479880217434,0.0,False,True,True,53.666666666666664,18.500000000000007,0.74364896073903,72.16666666666667
crest_factor,Bearing1_3,1,7.428501240545091,0.0,False,True,True,318.6666666666667,77.0,0.8053917438921652,395.6666666666667
crest_factor,Bearing1_4,1,7.428501240545091,0.0,False,True,True,180.33333333333337,57.5,0.7582340574632096,237.83333333333337
crest_factor,Bearing1_5,1,7.428501240545091,0.0,False,True,True,260.8333333333333,149.5,0.6356620633631194,410.3333333333333
crest_factor,Bearing1_6,1,7.428501240545091,0.0,False,True,True,272.0,135.83333333333331,0.6669391091131999,407.8333333333333
crest_factor,Bearing1_7,1,7.428501240545091,0.0,False,True,True,262.3333333333333,114.0,0.6970770593445527,376.3333333333333
crest_factor,Bearing2_3,1,7.428501240545091,0.0,False,True,True,44.166666666666664,281.5,0.13561924257932445,325.6666666666667
crest_factor,Bearing2_4,1,7.428501240545091,0.0,False,True,True,44.833333333333336,80.16666666666666,0.3586666666666667,125.0
crest_factor,Bearing2_5,1,7.428501240545091,0.0,False,True,True,52.166666666666664,332.8333333333333,0.13549783549783548,385.0
crest_factor,Bearing2_6,1,7.428501240545091,0.0,False,False,False,,,,116.66666666666669
crest_factor,Bearing2_7,1,7.428501240545091,0.5777777777777777,True,True,False,30.0,8.166666666666664,0.7860262008733625,38.166666666666664
crest_factor,Bearing3_3,1,7.428501240545091,0.0,False,False,False,,,,72.16666666666667
kurtosis,Bearing1_3,1,21.854147867628168,0.0,False,True,True,194.16666666666663,201.50000000000006,0.4907329401853411,395.6666666666667
kurtosis,Bearing1_4,1,21.854147867628168,0.0,False,True,True,180.33333333333337,57.5,0.7582340574632096,237.83333333333337
kurtosis,Bearing1_5,1,21.854147867628168,0.0,False,True,True,401.8333333333333,8.5,0.9792851340373679,410.3333333333333
kurtosis,Bearing1_6,1,21.854147867628168,0.0,False,True,True,271.8333333333333,136.0,0.6665304454434001,407.8333333333333
kurtosis,Bearing1_7,1,21.854147867628168,0.0,False,True,True,262.5,113.83333333333331,0.6975199291408326,376.3333333333333
kurtosis,Bearing2_3,1,21.854147867628168,0.0,False,True,True,44.333333333333336,281.33333333333337,0.13613101330603888,325.6666666666667
kurtosis,Bearing2_4,1,21.854147867628168,0.0,False,True,True,44.833333333333336,80.16666666666666,0.3586666666666667,125.0
kurtosis,Bearing2_5,1,21.854147867628168,0.0,False,True,True,58.333333333333336,326.6666666666667,0.15151515151515152,385.0
kurtosis,Bearing2_6,1,21.854147867628168,0.0,False,False,False,,,,116.66666666666669
kurtosis,Bearing2_7,1,21.854147867628168,0.5,True,True,False,30.0,8.166666666666664,0.7860262008733625,38.166666666666664
kurtosis,Bearing3_3,1,21.854147867628168,0.0,False,False,False,,,,72.16666666666667
skewness,Bearing1_3,-1,10.561264067061067,0.0,False,True,True,279.3333333333333,116.33333333333337,0.7059814658803706,395.6666666666667
skewness,Bearing1_4,-1,10.561264067061067,0.0,False,True,True,180.5,57.33333333333337,0.7589348283111421,237.83333333333337
skewness,Bearing1_5,-1,10.561264067061067,0.0,False,True,True,406.5,3.8333333333333144,0.9906580016246954,410.3333333333333
skewness,Bearing1_6,-1,10.561264067061067,0.0,False,True,True,264.5,143.33333333333331,0.6485492439722109,407.8333333333333
skewness,Bearing1_7,-1,10.561264067061067,0.0,False,False,False,,,,376.3333333333333
skewness,Bearing2_3,-1,10.561264067061067,0.0,False,True,True,74.66666666666667,251.0,0.2292732855680655,325.6666666666667
skewness,Bearing2_4,-1,10.561264067061067,0.0,False,True,True,47.0,78.0,0.376,125.0
skewness,Bearing2_5,-1,10.561264067061067,0.0,False,True,True,67.0,318.0,0.17402597402597403,385.0
skewness,Bearing2_6,-1,10.561264067061067,0.0,False,True,True,114.5,2.1666666666666856,0.9814285714285713,116.66666666666669
skewness,Bearing2_7,-1,10.561264067061067,0.0,False,False,False,,,,38.166666666666664
skewness,Bearing3_3,-1,10.561264067061067,0.0,False,True,True,70.66666666666667,1.5,0.9792147806004619,72.16666666666667
std,Bearing1_3,1,4.304699386303792,0.0,False,True,True,212.66666666666663,183.00000000000006,0.5374894692502105,395.6666666666667
std,Bearing1_4,1,4.304699386303792,0.0,False,True,True,181.33333333333337,56.5,0.7624386825508059,237.83333333333337
std,Bearing1_5,1,4.304699386303792,0.0,False,True,True,403.8333333333333,6.5,0.9841592201462226,410.3333333333333
std,Bearing1_6,1,4.304699386303792,0.0,False,True,True,272.1666666666667,135.66666666666663,0.6673477727829996,407.8333333333333
std,Bearing1_7,1,4.304699386303792,0.0,False,True,True,366.3333333333333,10.0,0.9734278122232064,376.3333333333333
std,Bearing2_3,1,4.304699386303792,0.0,False,True,True,44.833333333333336,280.83333333333337,0.13766632548618218,325.6666666666667
std,Bearing2_4,1,4.304699386303792,0.0,False,True,True,123.83333333333331,1.1666666666666856,0.9906666666666665,125.0
std,Bearing2_5,1,4.304699386303792,0.35555555555555557,True,False,False,,,,385.0
std,Bearing2_6,1,4.304699386303792,0.0,False,True,True,114.5,2.1666666666666856,0.9814285714285713,116.66666666666669
std,Bearing2_7,1,4.304699386303792,0.0,False,True,True,36.833333333333336,1.3333333333333286,0.9650655021834063,38.166666666666664
std,Bearing3_3,1,4.304699386303792,0.0,False,True,True,53.5,18.66666666666667,0.7413394919168591,72.16666666666667
mean_abs,Bearing1_3,1,0.7048349816180108,0.3333333333333333,True,True,False,41.0,354.6666666666667,0.10362257792754843,395.6666666666667
mean_abs,Bearing1_4,1,0.7048349816180108,0.0,False,True,True,181.33333333333337,56.5,0.7624386825508059,237.83333333333337
mean_abs,Bearing1_5,1,0.7048349816180108,0.9333333333333333,True,True,False,30.0,380.3333333333333,0.07311129163281885,410.3333333333333
mean_abs,Bearing1_6,1,0.7048349816180108,0.03333333333333333,False,True,True,272.3333333333333,135.5,0.6677564364527994,407.8333333333333
mean_abs,Bearing1_7,1,0.7048349816180108,0.0,False,True,True,360.6666666666667,15.666666666666629,0.9583702391496901,376.3333333333333
mean_abs,Bearing2_3,1,0.7048349816180108,1.0,True,True,False,30.0,295.6666666666667,0.09211873080859774,325.6666666666667
mean_abs,Bearing2_4,1,0.7048349816180108,0.28888888888888886,True,True,False,123.83333333333331,1.1666666666666856,0.9906666666666665,125.0
mean_abs,Bearing2_5,1,0.7048349816180108,0.8777777777777778,True,True,False,30.0,355.0,0.07792207792207792,385.0
mean_abs,Bearing2_6,1,0.7048349816180108,0.3111111111111111,True,True,False,114.5,2.1666666666666856,0.9814285714285713,116.66666666666669
mean_abs,Bearing2_7,1,0.7048349816180108,0.0,False,True,True,35.166666666666664,3.0,0.9213973799126638,38.166666666666664
mean_abs,Bearing3_3,1,0.7048349816180108,0.044444444444444446,True,True,False,53.0,19.16666666666667,0.7344110854503464,72.16666666666667
envelope_rms,Bearing1_3,1,4.176873000596858,0.0,False,True,True,212.66666666666663,183.00000000000006,0.5374894692502105,395.6666666666667
envelope_rms,Bearing1_4,1,4.176873000596858,0.0,False,True,True,181.33333333333337,56.5,0.7624386825508059,237.83333333333337
envelope_rms,Bearing1_5,1,4.176873000596858,0.0,False,True,True,403.5,6.833333333333314,0.9833468724614135,410.3333333333333
envelope_rms,Bearing1_6,1,4.176873000596858,0.0,False,True,True,272.1666666666667,135.66666666666663,0.6673477727829996,407.8333333333333
envelope_rms,Bearing1_7,1,4.176873000596858,0.0,False,True,True,366.3333333333333,10.0,0.9734278122232064,376.3333333333333
envelope_rms,Bearing2_3,1,4.176873000596858,0.0,False,True,True,44.833333333333336,280.83333333333337,0.13766632548618218,325.6666666666667
envelope_rms,Bearing2_4,1,4.176873000596858,0.0,False,True,True,123.83333333333331,1.1666666666666856,0.9906666666666665,125.0
envelope_rms,Bearing2_5,1,4.176873000596858,0.36666666666666664,True,False,False,,,,385.0
envelope_rms,Bearing2_6,1,4.176873000596858,0.0,False,True,True,114.5,2.1666666666666856,0.9814285714285713,116.66666666666669
envelope_rms,Bearing2_7,1,4.176873000596858,0.0,False,True,True,36.666666666666664,1.5,0.9606986899563319,38.166666666666664
envelope_rms,Bearing3_3,1,4.176873000596858,0.0,False,True,True,53.5,18.66666666666667,0.7413394919168591,72.16666666666667
spectral_entropy,Bearing1_3,-1,4.401344250049298,0.03333333333333333,False,True,True,69.0,326.6666666666667,0.17438921651221567,395.6666666666667
spectral_entropy,Bearing1_4,-1,4.401344250049298,0.0,False,False,False,,,,237.83333333333337
spectral_entropy,Bearing1_5,-1,4.401344250049298,0.0,False,False,False,,,,410.3333333333333
spectral_entropy,Bearing1_6,-1,4.401344250049298,0.0,False,True,True,57.833333333333336,350.0,0.14180629342051493,407.8333333333333
spectral_entropy,Bearing1_7,-1,4.401344250049298,0.0,False,True,True,368.8333333333333,7.5,0.9800708591674048,376.3333333333333
spectral_entropy,Bearing2_3,-1,4.401344250049298,0.0,False,True,True,324.8333333333333,0.8333333333333712,0.9974411463664278,325.6666666666667
spectral_entropy,Bearing2_4,-1,4.401344250049298,0.0,False,True,True,124.16666666666669,0.8333333333333144,0.9933333333333335,125.0
spectral_entropy,Bearing2_5,-1,4.401344250049298,0.0,False,False,False,,,,385.0
spectral_entropy,Bearing2_6,-1,4.401344250049298,0.0,False,False,False,,,,116.66666666666669
spectral_entropy,Bearing2_7,-1,4.401344250049298,0.0,False,True,True,30.666666666666668,7.4999999999999964,0.8034934497816595,38.166666666666664
spectral_entropy,Bearing3_3,-1,4.401344250049298,0.0,False,False,False,,,,72.16666666666667
bandwidth,Bearing1_3,1,28.14676696281676,0.0,False,False,False,,,,395.6666666666667
bandwidth,Bearing1_4,1,28.14676696281676,0.0,False,False,False,,,,237.83333333333337
bandwidth,Bearing1_5,1,28.14676696281676,0.0,False,False,False,,,,410.3333333333333
bandwidth,Bearing1_6,1,28.14676696281676,0.0,False,True,True,260.1666666666667,147.66666666666663,0.6379239885574173,407.8333333333333
bandwidth,Bearing1_7,1,28.14676696281676,0.0,False,True,True,150.33333333333334,225.99999999999997,0.39946855624446415,376.3333333333333
bandwidth,Bearing2_3,1,28.14676696281676,0.0,False,False,False,,,,325.6666666666667
bandwidth,Bearing2_4,1,28.14676696281676,0.0,False,False,False,,,,125.0
bandwidth,Bearing2_5,1,28.14676696281676,0.0,False,False,False,,,,385.0
bandwidth,Bearing2_6,1,28.14676696281676,0.0,False,True,True,66.66666666666667,50.000000000000014,0.5714285714285714,116.66666666666669
bandwidth,Bearing2_7,1,28.14676696281676,0.0,False,False,False,,,,38.166666666666664
bandwidth,Bearing3_3,1,28.14676696281676,0.0,False,False,False,,,,72.16666666666667


==> audit-supplement/results/equal_fpr_summary.csv <==
method,direction,threshold,n_validation,mean_validation_early_window_fpr,median_validation_early_window_fpr,false_alarm_episodes,late_detections,operational_successes,median_lead_min_success_only
aether,1,201.04720193015552,11,0.1292929292929293,0.0,2,3,1,0.6666666666666856
rms,1,4.307768305670734,11,0.03535353535353535,0.0,1,10,10,14.250000000000004
peak,1,7.398479880217434,11,0.031313131313131314,0.0,1,11,10,68.75000000000001
crest_factor,1,7.428501240545091,11,0.052525252525252523,0.0,1,9,8,124.91666666666666
kurtosis,1,21.854147867628168,11,0.045454545454545456,0.0,1,9,8,124.91666666666666
skewness,-1,10.561264067061067,11,0.0,0.0,0,9,9,78.0
std,1,4.304699386303792,11,0.03232323232323232,0.0,1,10,10,14.333333333333336
mean_abs,1,0.7048349816180108,11,0.34747474747474744,0.28888888888888886,7,11,4,36.083333333333314
envelope_rms,1,4.176873000596858,11,0.03333333333333333,0.0,1,10,10,14.333333333333336
spectral_entropy,-1,4.401344250049298,11,0.0030303030303030303,0.0,0,6,6,7.499999999999998
bandwidth,1,28.14676696281676,11,0.0,0.0,0,3,3,147.66666666666663


==> audit-supplement/results/fixed_embedding_reference_models.csv <==
regime,bearing,n_reference,shrinkage,reference_center_score,reference_mad_sigma,numerical_check_max_relative_error,series,training_bearings
fixed_target,Bearing1_1,60,0.15060522486859718,8.191301603730604,0.21135797274605123,6.140450016448509e-15,,
fixed_target,Bearing1_2,60,0.20951442935956371,8.32381290559115,0.13252971728338384,2.7496269782488438e-15,,
fixed_target,Bearing1_3,60,0.11248366874849414,8.088703777039479,0.16829525270362708,8.596491751677847e-15,,
fixed_target,Bearing1_4,60,0.1847884110816665,8.357153150050127,0.1556822756229241,2.297571241611919e-15,,
fixed_target,Bearing1_5,60,0.20631304824357213,8.416213284730402,0.12804973888474236,4.789300268036945e-15,,
fixed_target,Bearing1_7,60,0.07894861818535162,7.943513116282672,0.14523455322941003,3.2538379576187646e-15,,
fixed_target,Bearing2_2,60,0.05078683992889848,7.883297625228867,0.16108695542331355,5.237186368983163e-15,,
fixed_target,Bearing2_3,60,0.16002514533528753,8.27037641055625,0.25470621048630226,3.0945911766521156e-15,,
fixed_target,Bearing2_4,60,0.1423272237724932,8.143595915012188,0.09604887394953236,2.5573307781657126e-15,,
fixed_target,Bearing2_5,60,0.22073430146088888,8.417357999532822,0.10639544635604713,1.782598702308107e-15,,
fixed_target,Bearing2_6,60,0.17686147591780366,8.329965960906728,0.14674413666644423,3.3438755448546337e-15,,
fixed_target,Bearing3_1,60,0.2269798951643013,8.47697164194835,0.1437952670789842,1.6739446900694376e-15,,
fixed_target,Bearing3_2,60,0.09383056791697075,8.001130299530253,0.12091189151556206,6.202923516659704e-15,,
fixed_target,Bearing3_3,60,0.1628061528957803,8.206975650853407,0.1353492592378476,2.5989655145282574e-15,,
strict_external,,120,0.10375983252020879,,,,1.0,"['Bearing1_1', 'Bearing1_2']"
strict_external,,60,0.05078683992889848,,,,2.0,['Bearing2_2']
strict_external,,120,0.06603657584056757,,,,3.0,"['Bearing3_1', 'Bearing3_2']"


==> audit-supplement/results/fixed_embedding_reference_per_bearing.csv <==
regime,bearing,series,threshold,validation_early_window_fpr,false_alarm_episode_15_30min,late_detected_after_30min,operational_success,late_detection_time_min,late_lead_to_eol_min,spearman_rho,circular_shift_p_one_sided,n_circular_shifts,circular_shift_p_fdr
fixed_target,Bearing1_3,,367.47359377358566,0.0,False,False,False,,,0.41062843615823796,0.001999000499750125,2000,0.002570143499678732
fixed_target,Bearing1_4,,367.47359377358566,0.0,False,False,False,,,0.5698496064826374,0.006726457399103139,1337,0.006726457399103139
fixed_target,Bearing1_5,,367.47359377358566,0.0,False,True,True,409.8333333333333,0.5,0.503126486112419,0.0004997501249375312,2000,0.0012064343163538875
fixed_target,Bearing1_7,,367.47359377358566,0.022222222222222223,False,True,True,238.66666666666663,137.66666666666669,0.29132120448114246,0.0004997501249375312,2000,0.0012064343163538875
fixed_target,Bearing2_3,,367.47359377358566,0.0,False,False,False,,,0.4930866816786112,0.0005361930294906167,1864,0.0012064343163538875
fixed_target,Bearing2_4,,367.47359377358566,0.05555555555555555,False,True,True,30.0,95.0,0.470515032818784,0.0015128593040847202,660,0.0024549918166939444
fixed_target,Bearing2_5,,367.47359377358566,0.0,False,True,True,384.3333333333333,0.6666666666666856,0.169832309782203,0.0004997501249375312,2000,0.0012064343163538875
fixed_target,Bearing2_6,,367.47359377358566,0.0,False,True,True,114.83333333333331,1.8333333333333712,0.7485638574068785,0.0016366612111292963,610,0.0024549918166939444
fixed_target,Bearing3_3,,367.47359377358566,0.0,False,True,True,71.0,1.1666666666666714,0.46905641355198724,0.0029069767441860465,343,0.003270348837209302
strict_external,Bearing1_3,1.0,38.1092797757763,1.0,True,True,False,30.0,365.6666666666667,-0.33592194438735545,0.9305347326336831,2000,0.930534732633683
strict_external,Bearing1_4,1.0,38.1092797757763,1.0,True,True,False,30.0,207.83333333333337,-0.009702791330612486,0.5508221225710015,1337,0.8262331838565022
strict_external,Bearing1_5,1.0,38.1092797757763,0.0,False,True,True,337.8333333333333,72.5,0.485648426045938,0.0004997501249375312,2000,0.004497751124437781
strict_external,Bearing1_7,1.0,38.1092797757763,0.14444444444444443,True,True,False,44.166666666666664,332.16666666666663,-0.10139834196590432,0.8065967016491754,2000,0.930534732633683
strict_external,Bearing2_3,2.0,58.75592544862826,1.0,True,True,False,30.0,295.6666666666667,-0.24137070008438063,0.8664879356568365,1864,0.930534732633683
strict_external,Bearing2_4,2.0,58.75592544862826,1.0,True,True,False,30.0,95.0,0.6166471863351535,0.0015128593040847202,660,0.006807866868381241
strict_external,Bearing2_5,2.0,58.75592544862826,1.0,True,True,False,30.0,355.0,0.08404569894666675,0.26936531734132935,2000,0.4848575712143928
strict_external,Bearing2_6,2.0,58.75592544862826,1.0,True,True,False,30.0,86.66666666666669,0.7160024010677492,0.02127659574468085,610,0.05232558139534883
strict_external,Bearing3_3,3.0,51.08146738632512,0.06666666666666667,True,True,False,37.166666666666664,35.00000000000001,0.49274998747151605,0.023255813953488372,343,0.05232558139534883


==> audit-supplement/results/fixed_time_calibration.csv <==
bearing,method,center,mad_sigma,n_calibration
Bearing1_1,aether,19.46211428028133,3.075196472983222,60
Bearing1_1,rms,0.4458696842993911,0.07398847994640394,60
Bearing1_1,peak,1.7481562090374645,0.377201921827411,60
Bearing1_1,crest_factor,3.710202869181261,0.10908072774146958,60
Bearing1_1,kurtosis,0.04419372089389442,0.06593425127416648,60
Bearing1_1,skewness,-0.004580949880518942,0.011438581510602673,60
Bearing1_1,std,0.4458546439037974,0.07401409695279099,60
Bearing1_1,mean_abs,0.3527875628270631,0.05428433145639778,60
Bearing1_1,envelope_rms,0.6305382295771689,0.10465050704813315,60
Bearing1_1,spectral_entropy,0.8401055561888924,0.026157211050119335,60
Bearing1_1,bandwidth,2018.6836619598175,316.0428029185719,60
Bearing1_2,aether,12.003623085824227,1.2938517787870245,60
Bearing1_2,rms,0.3486330790779716,0.008299059629551235,60
Bearing1_2,peak,1.6177201227016436,0.35421059240704433,60
Bearing1_2,crest_factor,4.659426315373495,0.8831968649007228,60
Bearing1_2,kurtosis,1.3579880048874493,1.5743156784260581,60
Bearing1_2,skewness,-0.009122529894132439,0.052374659232264704,60
Bearing1_2,std,0.348008665959999,0.008133439082014391,60
Bearing1_2,mean_abs,0.2748993669272347,0.0042032991955889215,60
Bearing1_2,envelope_rms,0.4925830289853349,0.011930277471915867,60
Bearing1_2,spectral_entropy,0.8717866323036932,0.007398475647999056,60
Bearing1_2,bandwidth,2637.2970389704833,126.82038747980178,60
Bearing1_3,aether,21.410339964011605,1.434106018266037,60
Bearing1_3,rms,0.37756917920742383,0.009511284429804374,60
Bearing1_3,peak,1.7770237586655546,0.14912700979214372,60
Bearing1_3,crest_factor,4.650925642663246,0.356347121655689,60
Bearing1_3,kurtosis,0.5243071188770102,0.12574401357637827,60
Bearing1_3,skewness,0.03596334191525476,0.028847505127813203,60
Bearing1_3,std,0.377118873618165,0.009079565984832472,60
Bearing1_3,mean_abs,0.2975107492158965,0.007562858680625794,60
Bearing1_3,envelope_rms,0.5336836697121005,0.01320681199814759,60
Bearing1_3,spectral_entropy,0.8778470657703434,0.0029613182289733057,60
Bearing1_3,bandwidth,2878.7348324598424,119.00724854611316,60
Bearing1_4,aether,41.090635728259315,5.936255554160455,60
Bearing1_4,rms,0.4399429250730976,0.01979685917639388,60
Bearing1_4,peak,1.5957632030153484,0.08221172142527554,60
Bearing1_4,crest_factor,3.666370050054673,0.09542476705381044,60
Bearing1_4,kurtosis,-0.0035430438736427,0.0484427371663807,60
Bearing1_4,skewness,-0.007063113904211214,0.01335517597657045,60
Bearing1_4,std,0.43967450023386195,0.01987456415777425,60
Bearing1_4,mean_abs,0.3514129210206938,0.015290556101673089,60
Bearing1_4,envelope_rms,0.6219602453564222,0.028060235338651724,60
Bearing1_4,spectral_entropy,0.8628845151263779,0.006455516234265772,60
Bearing1_4,bandwidth,2936.1241327103953,223.81922612246638,60
Bearing1_5,aether,21.19027794028021,1.3636644600015237,60
Bearing1_5,rms,0.34379560521619756,0.009906967594759826,60
Bearing1_5,peak,1.3502728762260592,0.04185335193207957,60
Bearing1_5,crest_factor,3.878848952639422,0.11915940216198956,60
Bearing1_5,kurtosis,0.13923571861871875,0.07766492421581885,60
Bearing1_5,skewness,-0.00029223778080371236,0.022502063310592117,60
Bearing1_5,std,0.34287453820340663,0.011151675289679006,60
Bearing1_5,mean_abs,0.2728809536279714,0.007000046299123355,60
Bearing1_5,envelope_rms,0.48538735876184114,0.014919119049126428,60
Bearing1_5,spectral_entropy,0.8835665296238907,0.011866109889290835,60
Bearing1_5,bandwidth,2487.6995670584556,141.77344004762787,60
Bearing1_6,aether,22.229363057949293,1.230144993087192,60
Bearing1_6,rms,0.44528073736236806,0.005357275494461025,60
Bearing1_6,peak,2.0843103829459233,0.10580499826645245,60
Bearing1_6,crest_factor,4.66641414492209,0.21520030851845928,60
Bearing1_6,kurtosis,0.6395283769764064,0.17823079597809077,60
Bearing1_6,skewness,-0.023655335662068847,0.009244252341210549,60
Bearing1_6,std,0.44478515308764005,0.005300819829480494,60
Bearing1_6,mean_abs,0.34957252739812306,0.004138454831897099,60
Bearing1_6,envelope_rms,0.6293334114134084,0.007595512033406997,60
Bearing1_6,spectral_entropy,0.8564969235310453,0.0032552562347788294,60
Bearing1_6,bandwidth,2375.3100704995177,29.67774702104318,60
Bearing1_7,aether,15.182413746394651,0.6187813809064767,60
Bearing1_7,rms,0.4371248939516753,0.008856469939317052,60
Bearing1_7,peak,1.8038842641248927,0.08418631364920004,60
Bearing1_7,crest_factor,4.1173873465162,0.15180218734679976,60
Bearing1_7,kurtosis,0.2505941019022367,0.05186437498513478,60
Bearing1_7,skewness,0.03938529318150951,0.025278908799157354,60
Bearing1_7,std,0.4369738436193824,0.00883784180123866,60
Bearing1_7,mean_abs,0.3465253703400075,0.006946424370502156,60
Bearing1_7,envelope_rms,0.6180783794475451,0.01251116844139364,60
Bearing1_7,spectral_entropy,0.8589216598100122,0.002633041803019003,60
Bearing1_7,bandwidth,2271.6157424089038,54.37698432143349,60
Bearing2_1,aether,11.688249368953018,0.3370963880059102,60
Bearing2_1,rms,0.5008979716375044,0.11170052047908292,60
Bearing2_1,peak,1.8845764125578848,0.6080660184814185,60
Bearing2_1,crest_factor,3.8542763702636,0.1412744915417425,60
Bearing2_1,kurtosis,0.19159946018726298,0.14403588889842442,60
Bearing2_1,skewness,-0.01583584790909953,0.03454249867314727,60
Bearing2_1,std,0.5008157569445497,0.1118053302466946,60
Bearing2_1,mean_abs,0.39820342289489374,0.06138030670577088,60
Bearing2_1,envelope_rms,0.7083183841397096,0.15804311617877242,60
Bearing2_1,spectral_entropy,0.7469790918291199,0.04121421846356617,60
Bearing2_1,bandwidth,1629.9672016014513,211.07876261278736,60
Bearing2_2,aether,10.86156264355364,0.11114074246695882,60
Bearing2_2,rms,0.3451563851608974,0.004451991226980545,60
Bearing2_2,peak,1.3804668181466844,0.08214508695974237,60
Bearing2_2,crest_factor,4.014830950204636,0.16571009992509295,60
Bearing2_2,kurtosis,0.14971557809957076,0.060136706847222304,60
Bearing2_2,skewness,-0.025492898707215342,0.014174042235622509,60
Bearing2_2,std,0.34474764687528014,0.0038688944739181845,60
Bearing2_2,mean_abs,0.27397512235317084,0.003195946809823248,60
Bearing2_2,envelope_rms,0.4880044967858854,0.006110446089958708,60
Bearing2_2,spectral_entropy,0.8296192889294902,0.002586112455896033,60
Bearing2_2,bandwidth,2087.7668521040678,27.39893154812766,60
Bearing2_3,aether,37.211643724278474,5.876540548433077,60
Bearing2_3,rms,0.4923636174280851,0.043647613150302626,60
Bearing2_3,peak,2.0303123554271316,0.10096492957476,60
Bearing2_3,crest_factor,4.0805279766857385,0.41264044601326527,60
Bearing2_3,kurtosis,0.5285991054935291,0.4108172481136226,60
Bearing2_3,skewness,-0.05949174656757006,0.034198347794061244,60
Bearing2_3,std,0.49223384350872923,0.043668007347954015,60
Bearing2_3,mean_abs,0.3827820537048422,0.0408814722156639,60
Bearing2_3,envelope_rms,0.6962149447941717,0.06174160296955066,60
Bearing2_3,spectral_entropy,0.774089775580932,0.036028741012627846,60
Bearing2_3,bandwidth,1834.734502922468,281.4599651476234,60
Bearing2_4,aether,10.83885841118196,0.44464852058980453,60
Bearing2_4,rms,0.3687856969911735,0.006394476767252051,60
Bearing2_4,peak,1.3823228077115906,0.03167356704812905,60
Bearing2_4,crest_factor,3.7445444131347463,0.060414512951306176,60
Bearing2_4,kurtosis,0.019469262902903246,0.051517949776286646,60
Bearing2_4,skewness,0.014530968225320635,0.019419837332843155,60
Bearing2_4,std,0.36866664926237247,0.006332511396448669,60
Bearing2_4,mean_abs,0.2940918264516915,0.00471850016559762,60
Bearing2_4,envelope_rms,0.5214559476661552,0.009000605633295945,60
Bearing2_4,spectral_entropy,0.7861049787044234,0.00858623267532321,60
Bearing2_4,bandwidth,2052.4088928393203,49.44286050027439,60
Bearing2_5,aether,21.600665593462608,0.8528232084390654,60
Bearing2_5,rms,0.6586514147327033,0.02782836569149871,60
Bearing2_5,peak,2.3341476209969176,0.13291094770738118,60
Bearing2_5,crest_factor,3.5441332894986877,0.08585405541701874,60
Bearing2_5,kurtosis,-0.08497282694365413,0.04123685751426344,60
Bearing2_5,skewness,-0.04682156157493634,0.034715131174767946,60
Bearing2_5,std,0.6568155829766786,0.03049125723189062,60
Bearing2_5,mean_abs,0.5274868558061853,0.023571502943272968,60
Bearing2_5,envelope_rms,0.9302832874966225,0.04273902878632271,60
Bearing2_5,spectral_entropy,0.7487161427941605,0.020110345624369856,60
Bearing2_5,bandwidth,1995.9660501246537,223.83607847928764,60
Bearing2_6,aether,10.648449847496256,0.3411813061778294,60
Bearing2_6,rms,0.30948963832126736,0.005384668908155646,60
Bearing2_6,peak,1.206683580070452,0.05701841120832366,60
Bearing2_6,crest_factor,3.9311142143845554,0.21569266883116314,60
Bearing2_6,kurtosis,0.10821965585123716,0.09506732184537342,60
Bearing2_6,skewness,-0.04300085307230925,0.01794051344011219,60
Bearing2_6,std,0.3081960500730515,0.004653053120771224,60
Bearing2_6,mean_abs,0.24611480225304436,0.0038919713808029735,60
Bearing2_6,envelope_rms,0.4368814999389604,0.007562150093833133,60
Bearing2_6,spectral_entropy,0.8307848820504335,0.005583863055382356,60
Bearing2_6,bandwidth,2174.934078287552,36.8717384727741,60
Bearing2_7,aether,8.108533409452257,0.10498593106251561,60
Bearing2_7,rms,0.3458257507354038,0.007942002526361238,60
Bearing2_7,peak,1.3736896564132155,0.052176820887972195,60
Bearing2_7,crest_factor,3.979397543764412,0.09354300944496508,60
Bearing2_7,kurtosis,0.16636117614257265,0.05137694515017454,60
Bearing2_7,skewness,-0.05452137339952156,0.019885641664702202,60
Bearing2_7,std,0.3456839534654673,0.007911972899717295,60
Bearing2_7,mean_abs,0.2748869197536058,0.005168830243663609,60
Bearing2_7,envelope_rms,0.4889685725097734,0.011207706596130842,60
Bearing2_7,spectral_entropy,0.8738560972082057,0.002883533765322253,60
Bearing2_7,bandwidth,2403.963171407101,65.65325641821144,60
Bearing3_1,aether,9.323101349491088,0.1544822547186549,60
Bearing3_1,rms,0.34393788314764406,0.0307468877721503,60
Bearing3_1,peak,1.7494674509366335,0.18574240546859705,60
Bearing3_1,crest_factor,4.607976720690168,0.42664593062637707,60
Bearing3_1,kurtosis,0.9763162629452617,0.5645389900843796,60
Bearing3_1,skewness,0.046257228481965285,0.024785198966697605,60
Bearing3_1,std,0.34339560550569337,0.03077689445567203,60
Bearing3_1,mean_abs,0.265845001034534,0.024567736000559885,60
Bearing3_1,envelope_rms,0.4860181682925063,0.043528677105128644,60
Bearing3_1,spectral_entropy,0.8244586218512697,0.011047457064963089,60
Bearing3_1,bandwidth,1888.0805043768214,255.6818425550173,60
Bearing3_2,aether,17.043463772184033,1.263864284987242,60
Bearing3_2,rms,0.424139193182975,0.006351703144774895,60
Bearing3_2,peak,1.828186854558595,0.1343477259935528,60
Bearing3_2,crest_factor,4.286518922121804,0.2756542993597882,60
Bearing3_2,kurtosis,0.2918104975782864,0.06329252271622658,60
Bearing3_2,skewness,0.014852045737865211,0.025392725024521588,60
Bearing3_2,std,0.4235717127006826,0.006456519395940354,60
Bearing3_2,mean_abs,0.33577337171145644,0.004472873764389555,60
Bearing3_2,envelope_rms,0.5994214469253858,0.009169976081236054,60
Bearing3_2,spectral_entropy,0.7607776607323763,0.0058167603845419484,60
Bearing3_2,bandwidth,1658.7000397752572,34.76674977843139,60
Bearing3_3,aether,8.485619781831574,0.140850416039568,60
Bearing3_3,rms,0.27392038257410334,0.008601078683934225,60
Bearing3_3,peak,1.16493069506665,0.04544050416604564,60
Bearing3_3,crest_factor,4.214142562460369,0.20231499843473053,60
Bearing3_3,kurtosis,0.4029542782962784,0.1095748607074021,60
Bearing3_3,skewness,-0.021267204309238508,0.017850656631915617,60
Bearing3_3,std,0.2689273371083327,0.007967003957530017,60
Bearing3_3,mean_abs,0.21607813520969574,0.007747491108473006,60
Bearing3_3,envelope_rms,0.38372632203124935,0.01048254078124333,60
Bearing3_3,spectral_entropy,0.8569291276050164,0.016591375661007823,60
Bearing3_3,bandwidth,2439.408448913408,259.5034592744398,60


==> audit-supplement/results/historical_detection_timing.csv <==
source,bearing,series,unit,channel,feature,hi_version,eol_min,warmup_min,baseline_start_min,baseline_end_min,baseline_median,baseline_mad_sigma,warn_detected,alarm_detected,warn_time_min,alarm_time_min,warn_lead_min,alarm_lead_min,best_lead_min,warn_direction,alarm_direction,max_abs_z_eval,spearman_proxy_corr,split,warn_delay_after_baseline_min,alarm_delay_after_baseline_min,warn_fraction_of_life,alarm_fraction_of_life
aether,Bearing1_1,1,1,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,467.0,23.35,23.35,93.4,0.8075036570485636,0.0291473322507417,True,True,97.33333333333331,97.66666666666669,369.6666666666667,369.3333333333333,369.6666666666667,up,up,25.483503831942855,0.7677850102253281,Training_set,3.9333333333333087,4.26666666666668,0.20842255531763024,0.20913633119200575
aether,Bearing1_2,1,2,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,145.0,7.25,7.25,29.0,0.9467775128600278,0.0087858212188988,True,True,29.166666666666668,29.166666666666668,115.83333333333331,115.83333333333331,115.83333333333331,up,up,436.6494437118668,0.5987234519700435,Training_set,0.16666666666666785,0.16666666666666785,0.20114942528735633,0.20114942528735633
aether,Bearing1_3,1,3,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,395.6666666666667,19.783333333333335,19.783333333333335,79.13333333333334,0.9037247461580686,0.0155563581669944,True,True,79.5,79.5,316.1666666666667,316.1666666666667,316.1666666666667,up,up,61.54816209589222,0.5406177080002397,Validation_Set,0.36666666666666003,0.36666666666666003,0.20092670598146586,0.20092670598146586
aether,Bearing1_4,1,4,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,237.8333333333333,11.891666666666666,11.891666666666666,47.566666666666656,0.9454122682092554,0.0083764180641288,True,True,47.833333333333336,47.833333333333336,189.99999999999991,189.99999999999991,189.99999999999991,up,up,530.0986648834163,0.7698349603949738,Validation_Set,0.26666666666667993,0.26666666666667993,0.2011212333566924,0.2011212333566924
aether,Bearing1_5,1,5,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,410.3333333333333,20.516666666666666,20.516666666666666,82.06666666666666,0.8614139983806371,0.0180730526350208,True,True,82.5,82.83333333333333,327.8333333333333,327.5,327.8333333333333,up,up,58.49193247190248,0.5068282999994574,Validation_Set,0.4333333333333371,0.7666666666666657,0.20105605199025184,0.20186839967506093
aether,Bearing1_6,1,6,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,407.8333333333333,20.391666666666666,20.391666666666666,81.56666666666666,0.8891220055770924,0.0147583831298864,True,True,82.0,82.16666666666667,325.8333333333333,325.66666666666663,325.8333333333333,up,up,67.90929925884161,0.4490831735152784,Validation_Set,0.4333333333333371,0.6000000000000085,0.20106252554147938,0.20147118921127913
aether,Bearing1_7,1,7,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,376.3333333333333,18.816666666666663,18.816666666666663,75.26666666666667,0.8022847510214262,0.0223578767027831,True,True,79.16666666666667,82.0,297.16666666666663,294.3333333333333,297.16666666666663,up,up,27.433220692576977,0.4121091509966786,Validation_Set,3.9000000000000057,6.733333333333334,0.21036315323294955,0.21789193976970772
aether,Bearing2_1,2,1,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,151.66666666666666,7.583333333333333,7.583333333333333,30.33333333333333,0.9749073437203364,0.0050198161194128,True,True,30.5,30.5,121.16666666666666,121.16666666666666,121.16666666666666,up,up,129.15633227135874,0.087496414741468,Training_set,0.1666666666666714,0.1666666666666714,0.2010989010989011,0.2010989010989011
aether,Bearing2_2,2,2,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,132.66666666666666,6.633333333333333,6.633333333333333,26.53333333333333,0.9839089640759208,0.0036092782450333,True,True,26.83333333333333,26.83333333333333,105.83333333333331,105.83333333333331,105.83333333333331,up,up,284.54893767818214,0.8455698497988675,Training_set,0.29999999999999716,0.29999999999999716,0.2022613065326633,0.2022613065326633
aether,Bearing2_3,2,3,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,325.6666666666667,16.283333333333335,16.283333333333335,65.13333333333334,0.9015922208550792,0.0168692234014857,True,True,65.33333333333333,65.5,260.33333333333337,260.1666666666667,260.33333333333337,up,up,310.13323526129454,0.2799234171607171,Validation_Set,0.19999999999998863,0.36666666666666003,0.2006141248720573,0.20112589559877173
aether,Bearing2_4,2,4,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,125.0,6.25,6.25,25.0,0.971308977056063,0.0084512500730971,True,True,25.166666666666668,25.166666666666668,99.83333333333331,99.83333333333331,99.83333333333331,up,up,731.6631856106477,0.4681668426376859,Validation_Set,0.16666666666666785,0.16666666666666785,0.20133333333333334,0.20133333333333334
aether,Bearing2_5,2,5,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,385.0,19.25,19.25,77.0,0.8868497338972425,0.0161721948780496,True,True,77.16666666666667,77.16666666666667,307.8333333333333,307.8333333333333,307.8333333333333,up,up,49.338397524463254,0.1478300129408836,Validation_Set,0.1666666666666714,0.1666666666666714,0.20043290043290043,0.20043290043290043
aether,Bearing2_6,2,6,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,116.66666666666669,5.833333333333335,5.833333333333335,23.33333333333334,0.9601448135407776,0.0121591247525481,True,True,23.666666666666668,23.666666666666668,93.0,93.0,93.0,up,up,573.2796763427186,0.7153947967217461,Validation_Set,0.3333333333333286,0.3333333333333286,0.20285714285714285,0.20285714285714285
aether,Bearing2_7,2,7,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,38.16666666666666,5.0,5.0,15.0,0.9885126328449254,0.012798854852881,True,True,15.166666666666666,15.166666666666666,22.999999999999993,22.999999999999993,22.999999999999993,up,up,561.6749568156232,0.8156961361002384,Validation_Set,0.16666666666666607,0.16666666666666607,0.39737991266375555,0.39737991266375555
aether,Bearing3_1,3,1,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,85.66666666666667,5.0,5.0,17.85,0.965872255790624,0.0095014228697539,True,True,18.166666666666668,18.166666666666668,67.5,67.5,67.5,up,up,448.92259914434766,0.4229847916460493,Training_set,0.31666666666666643,0.31666666666666643,0.21206225680933852,0.21206225680933852
aether,Bearing3_2,3,2,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,272.6666666666667,13.633333333333336,13.633333333333336,54.53333333333333,0.9226642443729148,0.0151889893305515,True,True,55.5,56.333333333333336,217.16666666666669,216.33333333333337,217.16666666666669,up,up,68.57485864901848,0.1852651280861363,Training_set,0.9666666666666686,1.8000000000000043,0.2035452322738386,0.20660146699266502
aether,Bearing3_3,3,3,ch4,aether_hi_regenerated_v1,aether_v1_pth_record_spectrogram,72.16666666666667,5.0,5.0,15.825,0.9842381256928354,0.0137755031395054,True,True,16.0,16.0,56.16666666666667,56.16666666666667,56.16666666666667,up,up,537.1911904504595,0.4520870232158423,Validation_Set,0.1750000000000007,0.1750000000000007,0.22170900692840645,0.22170900692840645


==> audit-supplement/results/ims4_enrichment_denominator_sensitivity.csv <==
abnormal_hits_fixed,hypothetical_nominal_hits,enrichment_same_denominator
3438,1,3438.0
3438,2,1719.0
3438,4,859.5
3438,8,429.75
3438,16,214.875
3438,31,110.90322580645162
3438,62,55.45161290322581
3438,124,27.725806451612904
3438,273,12.593406593406593


==> audit-supplement/results/ims4_equal_fpr.csv <==
target_fpr,model,tau,nominal_hits,nominal_windows,realized_nominal_fpr,abnormal_hits,abnormal_windows,abnormal_window_tail,tail_enrichment,nominal_record_any_rate,abnormal_record_any_rate,nominal_record_two_plus_rate,abnormal_record_two_plus_rate
0.001,ligo,23.05414581298828,7,7750,0.0009032258064516129,3814,7750,0.49212903225806454,544.8571428571429,0.028,0.776,0.0,0.672
0.001,imagenet,66.98131561279297,7,7750,0.0009032258064516129,35,7750,0.004516129032258065,5.000000000000001,0.028,0.02,0.0,0.004
0.005,ligo,19.849130630493164,38,7750,0.004903225806451613,4402,7750,0.568,115.84210526315789,0.136,0.908,0.016,0.784
0.005,imagenet,56.02714157104492,38,7750,0.004903225806451613,74,7750,0.009548387096774193,1.9473684210526316,0.144,0.144,0.008,0.032
0.01,ligo,18.253650665283203,77,7750,0.009935483870967743,4702,7750,0.6067096774193549,61.064935064935064,0.256,0.96,0.048,0.872
0.01,imagenet,51.87226867675781,77,7750,0.009935483870967743,136,7750,0.017548387096774195,1.7662337662337662,0.264,0.312,0.036,0.096
0.02,ligo,16.92141342163086,154,7750,0.019870967741935485,4962,7750,0.640258064516129,32.220779220779214,0.432,0.992,0.152,0.948
0.02,imagenet,47.79033279418945,154,7750,0.019870967741935485,269,7750,0.03470967741935484,1.7467532467532465,0.444,0.528,0.136,0.252
0.05,ligo,15.165994644165039,387,7750,0.049935483870967745,5434,7750,0.7011612903225807,14.041343669250645,0.72,1.0,0.424,0.992
0.05,imagenet,41.83061981201172,387,7750,0.049935483870967745,797,7750,0.10283870967741936,2.0594315245478034,0.78,0.868,0.484,0.656


==> audit-supplement/results/ims4_equal_fpr_cluster_bootstrap.csv <==
target_fpr,measure,ligo_mean,ligo_ci_low,ligo_ci_high,imagenet_mean,imagenet_ci_low,imagenet_ci_high,difference_mean,difference_ci_low,difference_ci_high,bootstrap_probability_ligo_gt_imagenet
0.001,abnormal_window_tail,0.4912835612903225,0.42270967741935483,0.552132258064516,0.004585264516129032,0.00012903225806451613,0.013032258064516128,0.4866982967741936,0.4188290322580645,0.5471032258064515,1.0
0.001,abnormal_record_any_rate,0.7776664,0.712,0.836,0.022708000000000002,0.004,0.064,0.7549584,0.6799999999999999,0.82,1.0
0.001,abnormal_record_two_plus_rate,0.675404,0.612,0.736,0.0040048,0.0,0.012,0.6713992,0.608,0.736,1.0
0.005,abnormal_window_tail,0.5690925419354839,0.5149612903225806,0.6243870967741936,0.009662812903225806,0.0037419354838709677,0.019483870967741936,0.559429729032258,0.5055387096774193,0.6147129032258064,1.0
0.005,abnormal_record_any_rate,0.9082656000000001,0.864,0.952,0.14774,0.096,0.22,0.7605255999999999,0.6799,0.832,1.0
0.005,abnormal_record_two_plus_rate,0.7896392,0.728,0.86,0.032330399999999995,0.008,0.072,0.7573088,0.6839999999999999,0.832,1.0
0.01,abnormal_window_tail,0.6051097806451613,0.5516129032258065,0.6587096774193548,0.01795127741935484,0.010709677419354838,0.028516129032258065,0.5871585032258064,0.5343225806451612,0.6392290322580644,1.0
0.01,abnormal_record_any_rate,0.960908,0.932,0.984,0.3127288,0.232,0.412,0.6481792,0.548,0.732,1.0
0.01,abnormal_record_two_plus_rate,0.8703216,0.82,0.916,0.1012792,0.06,0.148,0.7690424000000001,0.704,0.8320000000000001,1.0
0.02,abnormal_window_tail,0.6400678967741935,0.5892870967741936,0.6913580645161289,0.03418072258064516,0.02464516129032258,0.04593548387096774,0.6058871741935483,0.5550935483870968,0.6554870967741935,1.0
0.02,abnormal_record_any_rate,0.9921664000000001,0.98,1.0,0.5229976,0.448,0.596,0.46916879999999994,0.396,0.544,1.0
0.02,abnormal_record_two_plus_rate,0.9491495999999999,0.912,0.98,0.2488536,0.172,0.32,0.7002959999999999,0.6239999999999999,0.784,1.0
0.05,abnormal_window_tail,0.7007181419354839,0.6545806451612903,0.7467129032258064,0.10229081290322581,0.08631935483870969,0.12064516129032259,0.598427329032258,0.5550935483870967,0.6412935483870967,1.0
0.05,abnormal_record_any_rate,1.0,1.0,1.0,0.8646304,0.816,0.912,0.1353696,0.08799999999999997,0.18400000000000005,1.0
0.05,abnormal_record_two_plus_rate,0.9933904,0.98,1.0,0.6512072,0.572,0.732,0.34218319999999997,0.26,0.42000000000000004,1.0


==> audit-supplement/results/ims4_historical_reproduction.csv <==
model,tau,p0_hits,p0_windows,nominal_hits,nominal_windows,abnormal_hits,abnormal_windows,nominal_record_any_hits,abnormal_record_any_hits,nominal_tail,abnormal_tail,enrichment,published_nominal_tail,published_abnormal_tail,published_enrichment
ligo,24.535310745239258,4,3720,4,7750,3438,7750,4,185,0.0005161290322580645,0.44361290322580643,859.4999999999999,0.0005161290322580645,0.44361290322580643,859.4999983347187
imagenet,44.09898376464844,4,3720,273,7750,538,7750,163,194,0.035225806451612905,0.06941935483870967,1.9706959706959706,0.035225806451612905,0.06941935483870967,1.970695970640026


==> audit-supplement/results/ims4_record_auc_bootstrap.csv <==
model,auc_q95,published_auc_q95,bootstrap_mean,ci_low,ci_high
ligo,0.981808,0.981808,0.9817776128000001,0.9726708,0.989504
imagenet,0.651984,0.651984,0.651531568,0.6030236,0.6985124


==> audit-supplement/results/ims_all_equal_fpr.csv <==
run,target_fpr,model,tau_heldout_nominal,realized_nominal_fpr,nominal_hits,abnormal_window_tail,abnormal_hits,nominal_record_any_rate,abnormal_record_any_rate,abnormal_record_two_plus_rate
1st,0.001,ligo,23.0538330078125,0.0009032258064516129,7,0.09819354838709678,761,0.028,0.14,0.132
1st,0.001,imagenet,70.56288146972656,0.0009032258064516129,7,0.0016774193548387097,13,0.028,0.048,0.004
1st,0.005,ligo,21.652999877929688,0.004903225806451613,38,0.10580645161290322,820,0.088,0.156,0.14
1st,0.005,imagenet,60.647254943847656,0.004903225806451613,38,0.007483870967741935,58,0.124,0.156,0.044
1st,0.01,ligo,20.74163818359375,0.009935483870967743,77,0.11058064516129032,857,0.12,0.16,0.148
1st,0.01,imagenet,55.46728515625,0.009935483870967743,77,0.015225806451612903,118,0.232,0.26,0.096
1st,0.02,ligo,19.750852584838867,0.019870967741935485,154,0.1183225806451613,917,0.172,0.184,0.152
1st,0.02,imagenet,49.85226821899414,0.019870967741935485,154,0.03974193548387097,308,0.396,0.496,0.184
1st,0.05,ligo,18.405933380126953,0.049935483870967745,387,0.13148387096774194,1019,0.284,0.288,0.176
1st,0.05,imagenet,44.336090087890625,0.049935483870967745,387,0.07922580645161291,614,0.724,0.796,0.432
2nd,0.001,ligo,27.4223575592041,0.0009032258064516129,7,0.7692903225806451,5962,0.028,1.0,1.0
2nd,0.001,imagenet,63.07233428955078,0.0009032258064516129,7,0.06929032258064516,537,0.028,0.58,0.26
2nd,0.005,ligo,22.20444107055664,0.004903225806451613,38,0.963741935483871,7469,0.144,1.0,1.0
2nd,0.005,imagenet,53.16852951049805,0.004903225806451613,38,0.16232258064516128,1258,0.144,0.96,0.844
2nd,0.01,ligo,20.485429763793945,0.009935483870967743,77,0.9841290322580645,7627,0.252,1.0,1.0
2nd,0.01,imagenet,48.59765625,0.009935483870967743,77,0.25793548387096776,1999,0.248,0.996,0.976
2nd,0.02,ligo,18.581388473510742,0.019870967741935485,154,0.9952258064516128,7713,0.456,1.0,1.0
2nd,0.02,imagenet,44.81549072265625,0.019870967741935485,154,0.3887741935483871,3013,0.452,1.0,1.0
2nd,0.05,ligo,16.472312927246094,0.049935483870967745,387,0.9994838709677419,7746,0.788,1.0,1.0
2nd,0.05,imagenet,40.19457244873047,0.049935483870967745,387,0.5874838709677419,4553,0.768,1.0,1.0
4th,0.001,ligo,23.05414581298828,0.0009032258064516129,7,0.49212903225806454,3814,0.028,0.776,0.672
4th,0.001,imagenet,66.98131561279297,0.0009032258064516129,7,0.004516129032258065,35,0.028,0.02,0.004
4th,0.005,ligo,19.849130630493164,0.004903225806451613,38,0.568,4402,0.136,0.908,0.784
4th,0.005,imagenet,56.02714157104492,0.004903225806451613,38,0.009548387096774193,74,0.144,0.144,0.032
4th,0.01,ligo,18.253650665283203,0.009935483870967743,77,0.6067096774193549,4702,0.256,0.96,0.872
4th,0.01,imagenet,51.87226867675781,0.009935483870967743,77,0.017548387096774195,136,0.264,0.312,0.096
4th,0.02,ligo,16.92141342163086,0.019870967741935485,154,0.640258064516129,4962,0.432,0.992,0.948
4th,0.02,imagenet,47.79033279418945,0.019870967741935485,154,0.03470967741935484,269,0.444,0.528,0.252
4th,0.05,ligo,15.165994644165039,0.049935483870967745,387,0.7011612903225807,5434,0.72,1.0,0.992
4th,0.05,imagenet,41.83061981201172,0.049935483870967745,387,0.10283870967741936,797,0.78,0.868,0.656


==> audit-supplement/results/ims_all_equal_fpr_cluster_bootstrap.csv <==
run,target_fpr,measure,ligo_mean,ligo_ci_low,ligo_ci_high,imagenet_mean,imagenet_ci_low,imagenet_ci_high,difference_mean,difference_ci_low,difference_ci_high,bootstrap_probability_ligo_gt_imagenet
1st,0.001,window_tail,0.09746725161290323,0.06412903225806452,0.13264516129032258,0.001969290322580645,0.0003870967741935484,0.004387096774193549,0.09549796129032259,0.062319354838709685,0.13070967741935485,1.0
1st,0.001,record_any,0.1393984,0.1,0.184,0.053899199999999994,0.012,0.108,0.0854992,0.027999999999999997,0.148,0.9978
1st,0.001,record_two_plus,0.1309384,0.092,0.176,0.005628,0.0,0.024,0.12531040000000002,0.08399999999999999,0.168,1.0
1st,0.005,window_tail,0.1054139612903226,0.07070967741935484,0.14283870967741935,0.00782348387096774,0.005032258064516129,0.011096774193548388,0.09759047741935485,0.06425483870967742,0.13316129032258064,1.0
1st,0.005,record_any,0.1549616,0.112,0.2,0.1663752,0.112,0.228,-0.0114136,-0.07199999999999998,0.04000000000000001,0.3338
1st,0.005,record_two_plus,0.13830320000000002,0.096,0.184,0.04614,0.02,0.076,0.0921632,0.056,0.132,1.0
1st,0.01,window_tail,0.1103354064516129,0.07496774193548388,0.14877419354838708,0.015747380645161287,0.009806451612903225,0.022970967741935435,0.0945880258064516,0.06231935483870968,0.1295483870967742,1.0
1st,0.01,record_any,0.16289359999999997,0.116,0.212,0.2587416,0.192,0.328,-0.095848,-0.16399999999999998,-0.032,0.0014
1st,0.01,record_two_plus,0.14602799999999996,0.104,0.192,0.096436,0.052,0.144,0.049592000000000004,0.008000000000000007,0.096,0.9914
1st,0.02,window_tail,0.11792389677419353,0.08193225806451614,0.15690645161290317,0.03920931612903226,0.02838709677419355,0.05096774193548387,0.07871458064516129,0.04928709677419356,0.11032580645161286,1.0
1st,0.02,record_any,0.18844239999999998,0.14,0.244,0.4867704,0.408,0.56,-0.29832800000000004,-0.37200000000000005,-0.21999999999999997,0.0
1st,0.02,record_two_plus,0.1514216,0.108,0.196,0.1802368,0.128,0.236,-0.0288152,-0.07600000000000001,0.015999999999999986,0.0922
1st,0.05,window_tail,0.1320165677419355,0.0944483870967742,0.17225806451612904,0.0790399741935484,0.0632225806451613,0.09612903225806452,0.052976593548387095,0.02554838709677419,0.08219354838709678,1.0
1st,0.05,record_any,0.3025296,0.216,0.44409999999999855,0.7889408,0.72,0.852,-0.4864112000000001,-0.584,-0.35200000000000004,0.0
1st,0.05,record_two_plus,0.17901599999999998,0.128,0.232,0.4342263999999999,0.348,0.524,-0.2552104,-0.34,-0.17600000000000002,0.0
2nd,0.001,window_tail,0.7788151225806452,0.7064483870967742,0.8699387096774193,0.07004614193548386,0.03638387096774194,0.10451612903225807,0.7087689806451613,0.6278709677419354,0.8032290322580645,1.0
2nd,0.001,record_any,0.9990096000000002,1.0,1.0,0.5761104,0.276,0.772,0.42289920000000003,0.22399999999999998,0.724,1.0
2nd,0.001,record_two_plus,0.9984312000000002,1.0,1.0,0.27740879999999996,0.096,0.476,0.7210224000000001,0.52,0.904,1.0
2nd,0.005,window_tail,0.9627416516129033,0.9429677419354838,0.976516129032258,0.16170170322580646,0.12296774193548388,0.20529032258064517,0.8010399483870968,0.7536774193548388,0.8419387096774194,1.0
2nd,0.005,record_any,1.0,1.0,1.0,0.9454031999999999,0.88,0.988,0.05459680000000001,0.01200000000000001,0.12,0.9988
2nd,0.005,record_two_plus,1.0,1.0,1.0,0.8314656000000002,0.712,0.924,0.1685344,0.07599999999999996,0.28800000000000003,1.0
2nd,0.01,window_tail,0.9841574967741934,0.9756129032258064,0.9905806451612903,0.25986449032258063,0.2103225806451613,0.3162612903225806,0.7242930064516129,0.6681193548387095,0.7735483870967742,1.0
2nd,0.01,record_any,1.0,1.0,1.0,0.9952351999999999,0.98,1.0,0.004764800000000004,0.0,0.020000000000000018,0.5584
2nd,0.01,record_two_plus,1.0,1.0,1.0,0.9719943999999999,0.932,0.996,0.02800560000000002,0.0040000000000000036,0.06799999999999995,0.9934
2nd,0.02,window_tail,0.9950222967741934,0.992516129032258,0.9970322580645161,0.38759785806451613,0.3517387096774193,0.42,0.6074244387096773,0.575741935483871,0.6429677419354838,1.0
2nd,0.02,record_any,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.0
2nd,0.02,record_two_plus,1.0,1.0,1.0,0.9989224,0.988,1.0,0.001077600000000001,0.0,0.01200000000000001,0.1552
2nd,0.05,window_tail,0.9994422967741935,0.9988387096774194,0.9998709677419355,0.5890730838709677,0.555741935483871,0.6247741935483871,0.4103692129032258,0.37470645161290317,0.4436129032258064,1.0
2nd,0.05,record_any,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.0
2nd,0.05,record_two_plus,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.0
4th,0.001,window_tail,0.4912835612903225,0.42270967741935483,0.552132258064516,0.004585264516129032,0.00012903225806451613,0.013032258064516128,0.4866982967741936,0.4188290322580645,0.5471032258064515,1.0
4th,0.001,record_any,0.7776664,0.712,0.836,0.022708000000000002,0.004,0.064,0.7549584,0.6799999999999999,0.82,1.0
4th,0.001,record_two_plus,0.675404,0.612,0.736,0.0040048,0.0,0.012,0.6713992,0.608,0.736,1.0
4th,0.005,window_tail,0.5690925419354839,0.5149612903225806,0.6243870967741936,0.009662812903225806,0.0037419354838709677,0.019483870967741936,0.559429729032258,0.5055387096774193,0.6147129032258064,1.0
4th,0.005,record_any,0.9082656000000001,0.864,0.952,0.14774,0.096,0.22,0.7605255999999999,0.6799,0.832,1.0
4th,0.005,record_two_plus,0.7896392,0.728,0.86,0.032330399999999995,0.008,0.072,0.7573088,0.6839999999999999,0.832,1.0
4th,0.01,window_tail,0.6051097806451613,0.5516129032258065,0.6587096774193548,0.01795127741935484,0.010709677419354838,0.028516129032258065,0.5871585032258064,0.5343225806451612,0.6392290322580644,1.0
4th,0.01,record_any,0.960908,0.932,0.984,0.3127288,0.232,0.412,0.6481792,0.548,0.732,1.0
4th,0.01,record_two_plus,0.8703216,0.82,0.916,0.1012792,0.06,0.148,0.7690424000000001,0.704,0.8320000000000001,1.0
4th,0.02,window_tail,0.6400678967741935,0.5892870967741936,0.6913580645161289,0.03418072258064516,0.02464516129032258,0.04593548387096774,0.6058871741935483,0.5550935483870968,0.6554870967741935,1.0
4th,0.02,record_any,0.9921664000000001,0.98,1.0,0.5229976,0.448,0.596,0.46916879999999994,0.396,0.544,1.0
4th,0.02,record_two_plus,0.9491495999999999,0.912,0.98,0.2488536,0.172,0.32,0.7002959999999999,0.6239999999999999,0.784,1.0
4th,0.05,window_tail,0.7007181419354839,0.6545806451612903,0.7467129032258064,0.10229081290322581,0.08631935483870969,0.12064516129032259,0.598427329032258,0.5550935483870967,0.6412935483870967,1.0
4th,0.05,record_any,1.0,1.0,1.0,0.8646304,0.816,0.912,0.1353696,0.08799999999999997,0.18400000000000005,1.0
4th,0.05,record_two_plus,0.9933904,0.98,1.0,0.6512072,0.572,0.732,0.34218319999999997,0.26,0.42000000000000004,1.0


==> audit-supplement/results/ims_all_historical_thresholds.csv <==
run,model,tau_p0,p0_hits,p0_windows,heldout_nominal_hits,heldout_nominal_windows,realized_heldout_nominal_fpr,abnormal_hits,abnormal_windows,abnormal_tail,tail_enrichment,published_tail_enrichment
1st,ligo,16.069948196411133,4,3720,1285,7750,0.16580645161290322,1636,7750,0.2110967741935484,1.2731517509727626,1.273151750965084
1st,imagenet,44.926918029785156,4,3720,354,7750,0.04567741935483871,567,7750,0.07316129032258065,1.6016949152542372,1.601694915219172
2nd,ligo,22.179866790771484,4,3720,39,7750,0.005032258064516129,7473,7750,0.964258064516129,191.6153846153846,191.6153845773072
2nd,imagenet,44.74209976196289,4,3720,159,7750,0.020516129032258065,3033,7750,0.3913548387096774,19.075471698113205,19.075471697183428
4th,ligo,24.535310745239258,4,3720,4,7750,0.0005161290322580645,3438,7750,0.44361290322580643,859.4999999999999,859.4999983347187
4th,imagenet,44.09898376464844,4,3720,273,7750,0.035225806451612905,538,7750,0.06941935483870967,1.9706959706959706,1.970695970640026


==> audit-supplement/results/ims_all_record_auc_bootstrap.csv <==
run,model,auc_q95,published_auc_q95,ci_low,ci_high
1st,ligo,0.701568,0.701568,0.6526035999999998,0.7486276000000001
1st,imagenet,0.537824,0.537824,0.48631919999999995,0.588832
2nd,ligo,1.0,1.0,0.9999999999999999,1.0
2nd,imagenet,0.9973599999999999,0.9973599999999999,0.993952,0.999504
4th,ligo,0.981808,0.981808,0.9726708,0.989504
4th,imagenet,0.651984,0.651984,0.6030236,0.6985124


==> audit-supplement/results/ims_all_record_auc_differences.csv <==
run,point_difference,ci_low,ci_high,bootstrap_probability_positive
1st,0.163744,0.11283120000000003,0.2170903999999999,1.0
2nd,0.0026400000000000867,0.000496000000000052,0.006048000000000053,1.0
4th,0.329824,0.2834071999999999,0.3785127999999999,1.0


==> audit-supplement/results/ims_classical_auc_bootstrap.csv <==
run,method,auc_q95,ci_low,ci_high
1st,ligo,0.701568,0.6526035999999998,0.7486276000000001
1st,imagenet,0.537824,0.48631919999999995,0.588832
1st,classical_raw_full_20480,0.7160159999999999,0.6708132000000001,0.7610079999999999
1st,classical_raw_crop_20000,0.716064,0.670768,0.7610564
1st,classical_shape_full_20480,0.6932639999999999,0.6450871999999999,0.7378752
1st,classical_shape_crop_20000,0.69336,0.645024,0.738034
2nd,ligo,1.0,0.9999999999999999,1.0
2nd,imagenet,0.9973599999999999,0.993952,0.999504
2nd,classical_raw_full_20480,0.995856,0.9905752,0.999648
2nd,classical_raw_crop_20000,0.995856,0.9905752,0.999648
2nd,classical_shape_full_20480,0.7287199999999998,0.6838212,0.7726259999999999
2nd,classical_shape_crop_20000,0.7285919999999999,0.6836620000000001,0.7726084
4th,ligo,0.981808,0.9726708,0.989504
4th,imagenet,0.651984,0.6030236,0.6985124
4th,classical_raw_full_20480,0.8487199999999999,0.8111988000000001,0.8819848
4th,classical_raw_crop_20000,0.848848,0.8113744,0.88208
4th,classical_shape_full_20480,0.4256160000000001,0.3747008,0.4765468
4th,classical_shape_crop_20000,0.42556800000000006,0.374672,0.4765924


==> audit-supplement/results/ims_classical_auc_differences.csv <==
run,comparison,point_difference,ci_low,ci_high,bootstrap_probability_positive
1st,ligo_minus_imagenet,0.163744,0.11283120000000003,0.2170903999999999,1.0
1st,ligo_minus_classical_raw_full_20480,-0.014447999999999905,-0.06616399999999999,0.03872119999999985,0.2978
1st,ligo_minus_classical_raw_crop_20000,-0.014496000000000064,-0.06618,0.0386571999999999,0.2978
1st,ligo_minus_classical_shape_full_20480,0.008304000000000089,-0.028032799999999948,0.04653039999999987,0.673
1st,ligo_minus_classical_shape_crop_20000,0.008207999999999993,-0.028048799999999856,0.04640239999999996,0.6712
2nd,ligo_minus_imagenet,0.0026400000000000867,0.000496000000000052,0.006048000000000053,1.0
2nd,ligo_minus_classical_raw_full_20480,0.0041440000000000365,0.00035200000000001896,0.009424799999999976,0.9988
2nd,ligo_minus_classical_raw_crop_20000,0.0041440000000000365,0.00035200000000001896,0.009424799999999976,0.9988
2nd,ligo_minus_classical_shape_full_20480,0.2712800000000002,0.22737400000000002,0.3161788,1.0
2nd,ligo_minus_classical_shape_crop_20000,0.2714080000000001,0.22739160000000003,0.3163379999999999,1.0
4th,ligo_minus_imagenet,0.329824,0.2834071999999999,0.3785127999999999,1.0
4th,ligo_minus_classical_raw_full_20480,0.1330880000000001,0.10037960000000003,0.17025679999999996,1.0
4th,ligo_minus_classical_raw_crop_20000,0.13295999999999997,0.1002392000000001,0.17006759999999993,1.0
4th,ligo_minus_classical_shape_full_20480,0.5561919999999999,0.5041583999999999,0.6076211999999999,1.0
4th,ligo_minus_classical_shape_crop_20000,0.55624,0.5041756,0.6077011999999999,1.0


==> audit-supplement/results/ims_classical_equal_fpr.csv <==
run,method,target_fpr,realized_nominal_fpr,abnormal_window_tail,abnormal_record_any_rate,abnormal_record_two_plus_rate
1st,ligo,0.001,0.0009032258064516129,0.09819354838709678,0.14,0.132
1st,ligo,0.005,0.004903225806451613,0.10580645161290322,0.156,0.14
1st,ligo,0.01,0.009935483870967743,0.11058064516129032,0.16,0.148
1st,ligo,0.02,0.019870967741935485,0.1183225806451613,0.184,0.152
1st,ligo,0.05,0.049935483870967745,0.13148387096774194,0.288,0.176
1st,imagenet,0.001,0.0009032258064516129,0.0016774193548387097,0.048,0.004
1st,imagenet,0.005,0.004903225806451613,0.007483870967741935,0.156,0.044
1st,imagenet,0.01,0.009935483870967743,0.015225806451612903,0.26,0.096
1st,imagenet,0.02,0.019870967741935485,0.03974193548387097,0.496,0.184
1st,imagenet,0.05,0.049935483870967745,0.07922580645161291,0.796,0.432
1st,classical_raw_full_20480,0.001,0.0009032258064516129,0.004516129032258065,0.06,0.044
1st,classical_raw_full_20480,0.005,0.004903225806451613,0.042193548387096776,0.228,0.176
1st,classical_raw_full_20480,0.01,0.009935483870967743,0.05832258064516129,0.34,0.216
1st,classical_raw_full_20480,0.02,0.019870967741935485,0.08645161290322581,0.564,0.368
1st,classical_raw_full_20480,0.05,0.049935483870967745,0.1416774193548387,0.892,0.684
1st,classical_raw_crop_20000,0.001,0.0009032258064516129,0.004516129032258065,0.06,0.044
1st,classical_raw_crop_20000,0.005,0.004903225806451613,0.042193548387096776,0.228,0.176
1st,classical_raw_crop_20000,0.01,0.009935483870967743,0.05832258064516129,0.34,0.216
1st,classical_raw_crop_20000,0.02,0.019870967741935485,0.08645161290322581,0.564,0.368
1st,classical_raw_crop_20000,0.05,0.049935483870967745,0.1415483870967742,0.892,0.68
1st,classical_shape_full_20480,0.001,0.0009032258064516129,0.004516129032258065,0.068,0.032
1st,classical_shape_full_20480,0.005,0.004903225806451613,0.05135483870967742,0.244,0.14
1st,classical_shape_full_20480,0.01,0.009935483870967743,0.08219354838709678,0.372,0.176
1st,classical_shape_full_20480,0.02,0.019870967741935485,0.10916129032258065,0.512,0.28
1st,classical_shape_full_20480,0.05,0.049935483870967745,0.15948387096774194,0.812,0.564
1st,classical_shape_crop_20000,0.001,0.0009032258064516129,0.004516129032258065,0.068,0.032
1st,classical_shape_crop_20000,0.005,0.004903225806451613,0.051483870967741936,0.244,0.14
1st,classical_shape_crop_20000,0.01,0.009935483870967743,0.08219354838709678,0.372,0.176
1st,classical_shape_crop_20000,0.02,0.019870967741935485,0.1089032258064516,0.512,0.28
1st,classical_shape_crop_20000,0.05,0.049935483870967745,0.15948387096774194,0.812,0.564
2nd,ligo,0.001,0.0009032258064516129,0.7692903225806451,1.0,1.0
2nd,ligo,0.005,0.004903225806451613,0.963741935483871,1.0,1.0
2nd,ligo,0.01,0.009935483870967743,0.9841290322580645,1.0,1.0
2nd,ligo,0.02,0.019870967741935485,0.9952258064516128,1.0,1.0
2nd,ligo,0.05,0.049935483870967745,0.9994838709677419,1.0,1.0
2nd,imagenet,0.001,0.0009032258064516129,0.06929032258064516,0.58,0.26
2nd,imagenet,0.005,0.004903225806451613,0.16232258064516128,0.96,0.844
2nd,imagenet,0.01,0.009935483870967743,0.25793548387096776,0.996,0.976
2nd,imagenet,0.02,0.019870967741935485,0.3887741935483871,1.0,1.0
2nd,imagenet,0.05,0.049935483870967745,0.5874838709677419,1.0,1.0
2nd,classical_raw_full_20480,0.001,0.0009032258064516129,0.3767741935483871,0.632,0.604
2nd,classical_raw_full_20480,0.005,0.004903225806451613,0.7783225806451612,1.0,1.0
2nd,classical_raw_full_20480,0.01,0.009935483870967743,0.8436129032258064,1.0,1.0
2nd,classical_raw_full_20480,0.02,0.019870967741935485,0.9055483870967742,1.0,1.0
2nd,classical_raw_full_20480,0.05,0.049935483870967745,0.9574193548387097,1.0,1.0
2nd,classical_raw_crop_20000,0.001,0.0009032258064516129,0.3767741935483871,0.632,0.604
2nd,classical_raw_crop_20000,0.005,0.004903225806451613,0.7780645161290323,1.0,1.0
2nd,classical_raw_crop_20000,0.01,0.009935483870967743,0.8436129032258064,1.0,1.0
2nd,classical_raw_crop_20000,0.02,0.019870967741935485,0.9052903225806451,1.0,1.0
2nd,classical_raw_crop_20000,0.05,0.049935483870967745,0.9574193548387097,1.0,1.0
2nd,classical_shape_full_20480,0.001,0.0009032258064516129,0.03174193548387097,0.044,0.04
2nd,classical_shape_full_20480,0.005,0.004903225806451613,0.056903225806451616,0.308,0.152
2nd,classical_shape_full_20480,0.01,0.009935483870967743,0.07380645161290322,0.5,0.3
2nd,classical_shape_full_20480,0.02,0.019870967741935485,0.10270967741935484,0.668,0.492
2nd,classical_shape_full_20480,0.05,0.049935483870967745,0.18516129032258064,0.852,0.756
2nd,classical_shape_crop_20000,0.001,0.0009032258064516129,0.03174193548387097,0.044,0.04
2nd,classical_shape_crop_20000,0.005,0.004903225806451613,0.056903225806451616,0.308,0.152
2nd,classical_shape_crop_20000,0.01,0.009935483870967743,0.07367741935483871,0.496,0.3
2nd,classical_shape_crop_20000,0.02,0.019870967741935485,0.10270967741935484,0.668,0.492
2nd,classical_shape_crop_20000,0.05,0.049935483870967745,0.18516129032258064,0.852,0.756
4th,ligo,0.001,0.0009032258064516129,0.49212903225806454,0.776,0.672
4th,ligo,0.005,0.004903225806451613,0.568,0.908,0.784
4th,ligo,0.01,0.009935483870967743,0.6067096774193549,0.96,0.872
4th,ligo,0.02,0.019870967741935485,0.640258064516129,0.992,0.948
4th,ligo,0.05,0.049935483870967745,0.7011612903225807,1.0,0.992
4th,imagenet,0.001,0.0009032258064516129,0.004516129032258065,0.02,0.004
4th,imagenet,0.005,0.004903225806451613,0.009548387096774193,0.144,0.032
4th,imagenet,0.01,0.009935483870967743,0.017548387096774195,0.312,0.096
4th,imagenet,0.02,0.019870967741935485,0.03470967741935484,0.528,0.252
4th,imagenet,0.05,0.049935483870967745,0.10283870967741936,0.868,0.656
4th,classical_raw_full_20480,0.001,0.0009032258064516129,0.3712258064516129,0.62,0.592
4th,classical_raw_full_20480,0.005,0.004903225806451613,0.48916129032258066,0.688,0.636
4th,classical_raw_full_20480,0.01,0.009935483870967743,0.5356129032258065,0.728,0.688
4th,classical_raw_full_20480,0.02,0.019870967741935485,0.5704516129032258,0.78,0.732
4th,classical_raw_full_20480,0.05,0.049935483870967745,0.6184516129032258,0.912,0.824
4th,classical_raw_crop_20000,0.001,0.0009032258064516129,0.3712258064516129,0.62,0.592
4th,classical_raw_crop_20000,0.005,0.004903225806451613,0.48916129032258066,0.688,0.636
4th,classical_raw_crop_20000,0.01,0.009935483870967743,0.5356129032258065,0.728,0.688
4th,classical_raw_crop_20000,0.02,0.019870967741935485,0.5704516129032258,0.78,0.732
4th,classical_raw_crop_20000,0.05,0.049935483870967745,0.6184516129032258,0.912,0.824
4th,classical_shape_full_20480,0.001,0.0009032258064516129,0.001161290322580645,0.016,0.012
4th,classical_shape_full_20480,0.005,0.004903225806451613,0.004516129032258065,0.04,0.02
4th,classical_shape_full_20480,0.01,0.009935483870967743,0.007225806451612903,0.076,0.028
4th,classical_shape_full_20480,0.02,0.019870967741935485,0.013032258064516128,0.204,0.06
4th,classical_shape_full_20480,0.05,0.049935483870967745,0.036258064516129035,0.528,0.292
4th,classical_shape_crop_20000,0.001,0.0009032258064516129,0.001161290322580645,0.016,0.012
4th,classical_shape_crop_20000,0.005,0.004903225806451613,0.004516129032258065,0.04,0.02
4th,classical_shape_crop_20000,0.01,0.009935483870967743,0.007225806451612903,0.076,0.028
4th,classical_shape_crop_20000,0.02,0.019870967741935485,0.013032258064516128,0.204,0.06
4th,classical_shape_crop_20000,0.05,0.049935483870967745,0.03638709677419355,0.528,0.296


==> audit-supplement/results/ims_classical_equal_fpr_cluster_bootstrap.csv <==
run,target_fpr,comparison,ligo_mean,ligo_ci_low,ligo_ci_high,comparator_mean,comparator_ci_low,comparator_ci_high,difference_mean,difference_ci_low,difference_ci_high,bootstrap_probability_positive
1st,0.001,ligo_minus_imagenet,0.09746725161290323,0.06412903225806452,0.13264516129032258,0.001969290322580645,0.0003870967741935484,0.004387096774193549,0.09549796129032259,0.062319354838709685,0.13070967741935485,1.0
1st,0.001,ligo_minus_classical_raw_full_20480,0.09746725161290323,0.06412903225806452,0.13264516129032258,0.009370916129032259,0.0007741935483870968,0.02838709677419355,0.08809633548387097,0.05431935483870968,0.12503225806451612,1.0
1st,0.001,ligo_minus_classical_shape_full_20480,0.09746725161290323,0.06412903225806452,0.13264516129032258,0.005474296774193549,0.001032258064516129,0.014454838709677372,0.09199295483870967,0.059741935483870974,0.12619354838709676,1.0
2nd,0.001,ligo_minus_imagenet,0.7788151225806452,0.7064483870967742,0.8699387096774193,0.07004614193548386,0.03638387096774194,0.10451612903225807,0.7087689806451613,0.6278709677419354,0.8032290322580645,1.0
2nd,0.001,ligo_minus_classical_raw_full_20480,0.7788151225806452,0.7064483870967742,0.8699387096774193,0.40868578064516126,0.23922258064516128,0.6601516129032254,0.37012934193548386,0.10140967741935483,0.5653096774193546,0.998
2nd,0.001,ligo_minus_classical_shape_full_20480,0.7788151225806452,0.7064483870967742,0.8699387096774193,0.034492696774193546,0.012512903225806454,0.06180645161290323,0.7443224258064516,0.6655483870967742,0.8393612903225806,1.0
4th,0.001,ligo_minus_imagenet,0.4912835612903225,0.42270967741935483,0.552132258064516,0.004585264516129032,0.00012903225806451613,0.013032258064516128,0.4866982967741936,0.4188290322580645,0.5471032258064515,1.0
4th,0.001,ligo_minus_classical_raw_full_20480,0.4912835612903225,0.42270967741935483,0.552132258064516,0.370110864516129,0.3030935483870968,0.44206451612903225,0.12117269677419355,0.04707741935483868,0.18232258064516127,0.9984
4th,0.001,ligo_minus_classical_shape_full_20480,0.4912835612903225,0.42270967741935483,0.552132258064516,0.001243741935483871,0.00012903225806451613,0.0032258064516129032,0.49003981935483865,0.42205806451612904,0.5505870967741935,1.0


==> audit-supplement/results/ims_classical_historical_thresholds.csv <==
run,method,tau_p0_q999,realized_nominal_fpr,abnormal_window_tail,tail_enrichment,record_auc_q95
1st,ligo,16.069948196411133,0.16580645161290322,0.2110967741935484,1.2731517509727626,0.701568
1st,imagenet,44.926918029785156,0.04567741935483871,0.07316129032258065,1.6016949152542372,0.537824
1st,classical_raw_full_20480,6.189598439915435,0.856516129032258,0.9998709677419355,1.1673696896655619,0.7160159999999999
1st,classical_raw_crop_20000,6.190265545431109,0.856516129032258,0.9998709677419355,1.1673696896655619,0.716064
1st,classical_shape_full_20480,5.405068469940102,0.021419354838709676,0.11212903225806452,5.234939759036145,0.6932639999999999
1st,classical_shape_crop_20000,5.405175379328381,0.021419354838709676,0.11212903225806452,5.234939759036145,0.69336
2nd,ligo,22.179866790771484,0.005032258064516129,0.964258064516129,191.6153846153846,1.0
2nd,imagenet,44.74209976196289,0.020516129032258065,0.3913548387096774,19.075471698113205,0.9973599999999999
2nd,classical_raw_full_20480,8.219305154928142,0.0014193548387096775,0.5145806451612903,362.5454545454545,0.995856
2nd,classical_raw_crop_20000,8.221837426269019,0.0014193548387096775,0.5145806451612903,362.5454545454545,0.995856
2nd,classical_shape_full_20480,6.383762423028299,0.0014193548387096775,0.04025806451612903,28.36363636363636,0.7287199999999998
2nd,classical_shape_crop_20000,6.383890646518129,0.0014193548387096775,0.04025806451612903,28.36363636363636,0.7285919999999999
4th,ligo,24.535310745239258,0.0005161290322580645,0.44361290322580643,859.4999999999999,0.981808
4th,imagenet,44.09898376464844,0.035225806451612905,0.06941935483870967,1.9706959706959706,0.651984
4th,classical_raw_full_20480,10.103372370468646,0.0,0.06012903225806451,,0.8487199999999999
4th,classical_raw_crop_20000,10.103275046582361,0.0,0.06012903225806451,,0.848848
4th,classical_shape_full_20480,10.057642719344368,0.0,0.0,,0.4256160000000001
4th,classical_shape_crop_20000,10.057666629262174,0.0,0.0,,0.42556800000000006


==> audit-supplement/results/ims_classical_models.csv <==
run,method,n_features,n_p0_windows,shrinkage
1st,classical_raw_full_20480,10,3720,0.0021219472647785345
1st,classical_shape_full_20480,6,3720,0.0025779673451126746
1st,classical_raw_crop_20000,10,3720,0.002120403572564148
1st,classical_shape_crop_20000,6,3720,0.002576925484666185
2nd,classical_raw_full_20480,10,3720,0.0022463695740377425
2nd,classical_shape_full_20480,6,3720,0.00291053290905585
2nd,classical_raw_crop_20000,10,3720,0.002245333608075243
2nd,classical_shape_crop_20000,6,3720,0.0029117386410511875
4th,classical_raw_full_20480,10,3720,0.05096191621849737
4th,classical_shape_full_20480,6,3720,0.06561831672878747
4th,classical_raw_crop_20000,10,3720,0.050954075970086644
4th,classical_shape_crop_20000,6,3720,0.06570634537478894


==> audit-supplement/results/ims_classical_one_feature_auc.csv <==
run,variant,feature,auc_q95
1st,full_20480,rms,0.574784
1st,full_20480,kurtosis,0.681008
1st,crop_20000,rms,0.574816
1st,crop_20000,kurtosis,0.680608
2nd,full_20480,rms,1.0
2nd,full_20480,kurtosis,0.5692159999999999
2nd,crop_20000,rms,1.0
2nd,crop_20000,kurtosis,0.569232
4th,full_20480,rms,0.913424
4th,full_20480,kurtosis,0.3927999999999999
4th,crop_20000,rms,0.913376
4th,crop_20000,kurtosis,0.39303999999999994


==> audit-supplement/results/ims_classical_record_manifest.csv <==
record_id,path,split,label,dt,basename,run
0,/content/IMS_out/1st_test/2003.10.22.12.06.24,p0,0,1066824384,2003.10.22.12.06.24,1st
1,/content/IMS_out/1st_test/2003.10.22.12.09.13,p0,0,1066824553,2003.10.22.12.09.13,1st
2,/content/IMS_out/1st_test/2003.10.22.12.14.13,p0,0,1066824853,2003.10.22.12.14.13,1st
3,/content/IMS_out/1st_test/2003.10.22.12.19.13,p0,0,1066825153,2003.10.22.12.19.13,1st
4,/content/IMS_out/1st_test/2003.10.22.12.24.13,p0,0,1066825453,2003.10.22.12.24.13,1st
5,/content/IMS_out/1st_test/2003.10.22.12.29.13,p0,0,1066825753,2003.10.22.12.29.13,1st
6,/content/IMS_out/1st_test/2003.10.22.12.34.13,p0,0,1066826053,2003.10.22.12.34.13,1st
7,/content/IMS_out/1st_test/2003.10.22.12.39.13,p0,0,1066826353,2003.10.22.12.39.13,1st
8,/content/IMS_out/1st_test/2003.10.22.12.44.13,p0,0,1066826653,2003.10.22.12.44.13,1st
9,/content/IMS_out/1st_test/2003.10.22.12.49.13,p0,0,1066826953,2003.10.22.12.49.13,1st
10,/content/IMS_out/1st_test/2003.10.22.12.54.13,p0,0,1066827253,2003.10.22.12.54.13,1st
11,/content/IMS_out/1st_test/2003.10.22.12.59.13,p0,0,1066827553,2003.10.22.12.59.13,1st
12,/content/IMS_out/1st_test/2003.10.22.13.04.13,p0,0,1066827853,2003.10.22.13.04.13,1st
13,/content/IMS_out/1st_test/2003.10.22.13.09.13,p0,0,1066828153,2003.10.22.13.09.13,1st
14,/content/IMS_out/1st_test/2003.10.22.13.14.13,p0,0,1066828453,2003.10.22.13.14.13,1st
15,/content/IMS_out/1st_test/2003.10.22.13.19.13,p0,0,1066828753,2003.10.22.13.19.13,1st
16,/content/IMS_out/1st_test/2003.10.22.13.24.13,p0,0,1066829053,2003.10.22.13.24.13,1st
17,/content/IMS_out/1st_test/2003.10.22.13.29.13,p0,0,1066829353,2003.10.22.13.29.13,1st
18,/content/IMS_out/1st_test/2003.10.22.13.34.13,p0,0,1066829653,2003.10.22.13.34.13,1st
19,/content/IMS_out/1st_test/2003.10.22.13.39.13,p0,0,1066829953,2003.10.22.13.39.13,1st
20,/content/IMS_out/1st_test/2003.10.22.13.44.13,p0,0,1066830253,2003.10.22.13.44.13,1st
21,/content/IMS_out/1st_test/2003.10.22.13.49.13,p0,0,1066830553,2003.10.22.13.49.13,1st
22,/content/IMS_out/1st_test/2003.10.22.13.54.13,p0,0,1066830853,2003.10.22.13.54.13,1st
23,/content/IMS_out/1st_test/2003.10.22.13.59.13,p0,0,1066831153,2003.10.22.13.59.13,1st
24,/content/IMS_out/1st_test/2003.10.22.14.04.13,p0,0,1066831453,2003.10.22.14.04.13,1st
25,/content/IMS_out/1st_test/2003.10.22.14.09.13,p0,0,1066831753,2003.10.22.14.09.13,1st
26,/content/IMS_out/1st_test/2003.10.22.14.14.13,p0,0,1066832053,2003.10.22.14.14.13,1st
27,/content/IMS_out/1st_test/2003.10.22.14.19.13,p0,0,1066832353,2003.10.22.14.19.13,1st
28,/content/IMS_out/1st_test/2003.10.22.14.24.13,p0,0,1066832653,2003.10.22.14.24.13,1st
29,/content/IMS_out/1st_test/2003.10.22.14.29.13,p0,0,1066832953,2003.10.22.14.29.13,1st
30,/content/IMS_out/1st_test/2003.10.22.14.34.13,p0,0,1066833253,2003.10.22.14.34.13,1st
31,/content/IMS_out/1st_test/2003.10.22.14.39.13,p0,0,1066833553,2003.10.22.14.39.13,1st
32,/content/IMS_out/1st_test/2003.10.22.14.44.13,p0,0,1066833853,2003.10.22.14.44.13,1st
33,/content/IMS_out/1st_test/2003.10.22.14.49.13,p0,0,1066834153,2003.10.22.14.49.13,1st
34,/content/IMS_out/1st_test/2003.10.22.14.54.13,p0,0,1066834453,2003.10.22.14.54.13,1st
35,/content/IMS_out/1st_test/2003.10.22.14.59.13,p0,0,1066834753,2003.10.22.14.59.13,1st
36,/content/IMS_out/1st_test/2003.10.22.15.04.13,p0,0,1066835053,2003.10.22.15.04.13,1st
37,/content/IMS_out/1st_test/2003.10.22.15.09.13,p0,0,1066835353,2003.10.22.15.09.13,1st
38,/content/IMS_out/1st_test/2003.10.22.15.14.13,p0,0,1066835653,2003.10.22.15.14.13,1st
39,/content/IMS_out/1st_test/2003.10.22.15.19.13,p0,0,1066835953,2003.10.22.15.19.13,1st
40,/content/IMS_out/1st_test/2003.10.22.15.24.13,p0,0,1066836253,2003.10.22.15.24.13,1st
41,/content/IMS_out/1st_test/2003.10.22.15.29.13,p0,0,1066836553,2003.10.22.15.29.13,1st
42,/content/IMS_out/1st_test/2003.10.22.15.37.48,p0,0,1066837068,2003.10.22.15.37.48,1st
43,/content/IMS_out/1st_test/2003.10.22.15.44.13,p0,0,1066837453,2003.10.22.15.44.13,1st
44,/content/IMS_out/1st_test/2003.10.22.15.54.13,p0,0,1066838053,2003.10.22.15.54.13,1st
45,/content/IMS_out/1st_test/2003.10.22.16.04.13,p0,0,1066838653,2003.10.22.16.04.13,1st
46,/content/IMS_out/1st_test/2003.10.22.16.14.13,p0,0,1066839253,2003.10.22.16.14.13,1st
47,/content/IMS_out/1st_test/2003.10.22.16.24.13,p0,0,1066839853,2003.10.22.16.24.13,1st
48,/content/IMS_out/1st_test/2003.10.22.16.34.13,p0,0,1066840453,2003.10.22.16.34.13,1st
49,/content/IMS_out/1st_test/2003.10.22.16.44.13,p0,0,1066841053,2003.10.22.16.44.13,1st
50,/content/IMS_out/1st_test/2003.10.22.16.54.13,p0,0,1066841653,2003.10.22.16.54.13,1st
51,/content/IMS_out/1st_test/2003.10.22.17.04.13,p0,0,1066842253,2003.10.22.17.04.13,1st
52,/content/IMS_out/1st_test/2003.10.22.17.14.13,p0,0,1066842853,2003.10.22.17.14.13,1st
53,/content/IMS_out/1st_test/2003.10.22.17.19.38,p0,0,1066843178,2003.10.22.17.19.38,1st
54,/content/IMS_out/1st_test/2003.10.22.17.24.13,p0,0,1066843453,2003.10.22.17.24.13,1st
55,/content/IMS_out/1st_test/2003.10.22.17.34.13,p0,0,1066844053,2003.10.22.17.34.13,1st
56,/content/IMS_out/1st_test/2003.10.22.17.44.13,p0,0,1066844653,2003.10.22.17.44.13,1st
57,/content/IMS_out/1st_test/2003.10.22.17.54.13,p0,0,1066845253,2003.10.22.17.54.13,1st
58,/content/IMS_out/1st_test/2003.10.22.18.04.13,p0,0,1066845853,2003.10.22.18.04.13,1st
59,/content/IMS_out/1st_test/2003.10.22.18.14.13,p0,0,1066846453,2003.10.22.18.14.13,1st
60,/content/IMS_out/1st_test/2003.10.22.18.24.13,p0,0,1066847053,2003.10.22.18.24.13,1st
61,/content/IMS_out/1st_test/2003.10.22.18.34.13,p0,0,1066847653,2003.10.22.18.34.13,1st
62,/content/IMS_out/1st_test/2003.10.22.18.44.13,p0,0,1066848253,2003.10.22.18.44.13,1st
63,/content/IMS_out/1st_test/2003.10.22.18.54.13,p0,0,1066848853,2003.10.22.18.54.13,1st
64,/content/IMS_out/1st_test/2003.10.22.19.04.13,p0,0,1066849453,2003.10.22.19.04.13,1st
65,/content/IMS_out/1st_test/2003.10.22.19.14.13,p0,0,1066850053,2003.10.22.19.14.13,1st
66,/content/IMS_out/1st_test/2003.10.22.19.24.13,p0,0,1066850653,2003.10.22.19.24.13,1st
67,/content/IMS_out/1st_test/2003.10.22.19.34.13,p0,0,1066851253,2003.10.22.19.34.13,1st
68,/content/IMS_out/1st_test/2003.10.22.19.44.13,p0,0,1066851853,2003.10.22.19.44.13,1st
69,/content/IMS_out/1st_test/2003.10.22.19.54.13,p0,0,1066852453,2003.10.22.19.54.13,1st
70,/content/IMS_out/1st_test/2003.10.22.20.04.13,p0,0,1066853053,2003.10.22.20.04.13,1st
71,/content/IMS_out/1st_test/2003.10.22.20.14.13,p0,0,1066853653,2003.10.22.20.14.13,1st
72,/content/IMS_out/1st_test/2003.10.22.20.24.13,p0,0,1066854253,2003.10.22.20.24.13,1st
73,/content/IMS_out/1st_test/2003.10.22.20.34.13,p0,0,1066854853,2003.10.22.20.34.13,1st
74,/content/IMS_out/1st_test/2003.10.22.20.44.13,p0,0,1066855453,2003.10.22.20.44.13,1st
75,/content/IMS_out/1st_test/2003.10.22.20.54.13,p0,0,1066856053,2003.10.22.20.54.13,1st
76,/content/IMS_out/1st_test/2003.10.22.21.04.13,p0,0,1066856653,2003.10.22.21.04.13,1st
77,/content/IMS_out/1st_test/2003.10.22.21.14.13,p0,0,1066857253,2003.10.22.21.14.13,1st
78,/content/IMS_out/1st_test/2003.10.22.21.24.13,p0,0,1066857853,2003.10.22.21.24.13,1st
79,/content/IMS_out/1st_test/2003.10.22.21.34.13,p0,0,1066858453,2003.10.22.21.34.13,1st
80,/content/IMS_out/1st_test/2003.10.22.21.44.13,p0,0,1066859053,2003.10.22.21.44.13,1st
81,/content/IMS_out/1st_test/2003.10.22.21.54.13,p0,0,1066859653,2003.10.22.21.54.13,1st
82,/content/IMS_out/1st_test/2003.10.22.22.04.13,p0,0,1066860253,2003.10.22.22.04.13,1st
83,/content/IMS_out/1st_test/2003.10.22.22.14.13,p0,0,1066860853,2003.10.22.22.14.13,1st
84,/content/IMS_out/1st_test/2003.10.22.22.24.13,p0,0,1066861453,2003.10.22.22.24.13,1st
85,/content/IMS_out/1st_test/2003.10.22.22.34.13,p0,0,1066862053,2003.10.22.22.34.13,1st
86,/content/IMS_out/1st_test/2003.10.22.22.44.13,p0,0,1066862653,2003.10.22.22.44.13,1st
87,/content/IMS_out/1st_test/2003.10.22.22.54.13,p0,0,1066863253,2003.10.22.22.54.13,1st
88,/content/IMS_out/1st_test/2003.10.22.23.04.13,p0,0,1066863853,2003.10.22.23.04.13,1st
89,/content/IMS_out/1st_test/2003.10.22.23.14.13,p0,0,1066864453,2003.10.22.23.14.13,1st
90,/content/IMS_out/1st_test/2003.10.22.23.24.13,p0,0,1066865053,2003.10.22.23.24.13,1st
91,/content/IMS_out/1st_test/2003.10.22.23.34.13,p0,0,1066865653,2003.10.22.23.34.13,1st
92,/content/IMS_out/1st_test/2003.10.22.23.44.13,p0,0,1066866253,2003.10.22.23.44.13,1st
93,/content/IMS_out/1st_test/2003.10.22.23.54.13,p0,0,1066866853,2003.10.22.23.54.13,1st
94,/content/IMS_out/1st_test/2003.10.23.00.04.13,p0,0,1066867453,2003.10.23.00.04.13,1st
95,/content/IMS_out/1st_test/2003.10.23.00.14.13,p0,0,1066868053,2003.10.23.00.14.13,1st
96,/content/IMS_out/1st_test/2003.10.23.00.24.13,p0,0,1066868653,2003.10.23.00.24.13,1st
97,/content/IMS_out/1st_test/2003.10.23.00.34.13,p0,0,1066869253,2003.10.23.00.34.13,1st
98,/content/IMS_out/1st_test/2003.10.23.00.44.13,p0,0,1066869853,2003.10.23.00.44.13,1st
99,/content/IMS_out/1st_test/2003.10.23.00.54.13,p0,0,1066870453,2003.10.23.00.54.13,1st
100,/content/IMS_out/1st_test/2003.10.23.01.04.13,p0,0,1066871053,2003.10.23.01.04.13,1st
101,/content/IMS_out/1st_test/2003.10.23.01.14.13,p0,0,1066871653,2003.10.23.01.14.13,1st
102,/content/IMS_out/1st_test/2003.10.23.01.24.13,p0,0,1066872253,2003.10.23.01.24.13,1st
103,/content/IMS_out/1st_test/2003.10.23.01.34.13,p0,0,1066872853,2003.10.23.01.34.13,1st
104,/content/IMS_out/1st_test/2003.10.23.01.44.13,p0,0,1066873453,2003.10.23.01.44.13,1st
105,/content/IMS_out/1st_test/2003.10.23.01.54.13,p0,0,1066874053,2003.10.23.01.54.13,1st
106,/content/IMS_out/1st_test/2003.10.23.02.04.13,p0,0,1066874653,2003.10.23.02.04.13,1st
107,/content/IMS_out/1st_test/2003.10.23.02.14.13,p0,0,1066875253,2003.10.23.02.14.13,1st
108,/content/IMS_out/1st_test/2003.10.23.02.24.13,p0,0,1066875853,2003.10.23.02.24.13,1st
109,/content/IMS_out/1st_test/2003.10.23.02.34.13,p0,0,1066876453,2003.10.23.02.34.13,1st
110,/content/IMS_out/1st_test/2003.10.23.02.44.13,p0,0,1066877053,2003.10.23.02.44.13,1st
111,/content/IMS_out/1st_test/2003.10.23.02.54.13,p0,0,1066877653,2003.10.23.02.54.13,1st
112,/content/IMS_out/1st_test/2003.10.23.03.04.13,p0,0,1066878253,2003.10.23.03.04.13,1st
113,/content/IMS_out/1st_test/2003.10.23.03.14.13,p0,0,1066878853,2003.10.23.03.14.13,1st
114,/content/IMS_out/1st_test/2003.10.23.03.24.13,p0,0,1066879453,2003.10.23.03.24.13,1st
115,/content/IMS_out/1st_test/2003.10.23.03.34.13,p0,0,1066880053,2003.10.23.03.34.13,1st
116,/content/IMS_out/1st_test/2003.10.23.03.44.13,p0,0,1066880653,2003.10.23.03.44.13,1st
117,/content/IMS_out/1st_test/2003.10.23.03.54.13,p0,0,1066881253,2003.10.23.03.54.13,1st
118,/content/IMS_out/1st_test/2003.10.23.04.04.13,p0,0,1066881853,2003.10.23.04.04.13,1st
119,/content/IMS_out/1st_test/2003.10.23.04.14.13,p0,0,1066882453,2003.10.23.04.14.13,1st
120,/content/IMS_out/1st_test/2003.10.23.04.24.13,test,0,1066883053,2003.10.23.04.24.13,1st
121,/content/IMS_out/1st_test/2003.10.23.04.34.13,test,0,1066883653,2003.10.23.04.34.13,1st
122,/content/IMS_out/1st_test/2003.10.23.04.44.13,test,0,1066884253,2003.10.23.04.44.13,1st
123,/content/IMS_out/1st_test/2003.10.23.04.54.13,test,0,1066884853,2003.10.23.04.54.13,1st
124,/content/IMS_out/1st_test/2003.10.23.05.04.13,test,0,1066885453,2003.10.23.05.04.13,1st
125,/content/IMS_out/1st_test/2003.10.23.05.14.13,test,0,1066886053,2003.10.23.05.14.13,1st
126,/content/IMS_out/1st_test/2003.10.23.05.24.13,test,0,1066886653,2003.10.23.05.24.13,1st
127,/content/IMS_out/1st_test/2003.10.23.05.34.13,test,0,1066887253,2003.10.23.05.34.13,1st
128,/content/IMS_out/1st_test/2003.10.23.05.44.13,test,0,1066887853,2003.10.23.05.44.13,1st
129,/content/IMS_out/1st_test/2003.10.23.05.54.13,test,0,1066888453,2003.10.23.05.54.13,1st
130,/content/IMS_out/1st_test/2003.10.23.06.04.13,test,0,1066889053,2003.10.23.06.04.13,1st
131,/content/IMS_out/1st_test/2003.10.23.06.14.13,test,0,1066889653,2003.10.23.06.14.13,1st
132,/content/IMS_out/1st_test/2003.10.23.06.24.13,test,0,1066890253,2003.10.23.06.24.13,1st
133,/content/IMS_out/1st_test/2003.10.23.06.34.13,test,0,1066890853,2003.10.23.06.34.13,1st
134,/content/IMS_out/1st_test/2003.10.23.06.44.13,test,0,1066891453,2003.10.23.06.44.13,1st
135,/content/IMS_out/1st_test/2003.10.23.06.54.13,test,0,1066892053,2003.10.23.06.54.13,1st
136,/content/IMS_out/1st_test/2003.10.23.07.04.13,test,0,1066892653,2003.10.23.07.04.13,1st
137,/content/IMS_out/1st_test/2003.10.23.07.14.13,test,0,1066893253,2003.10.23.07.14.13,1st
138,/content/IMS_out/1st_test/2003.10.23.07.24.13,test,0,1066893853,2003.10.23.07.24.13,1st
139,/content/IMS_out/1st_test/2003.10.23.07.34.13,test,0,1066894453,2003.10.23.07.34.13,1st
140,/content/IMS_out/1st_test/2003.10.23.07.44.13,test,0,1066895053,2003.10.23.07.44.13,1st
141,/content/IMS_out/1st_test/2003.10.23.07.54.13,test,0,1066895653,2003.10.23.07.54.13,1st
142,/content/IMS_out/1st_test/2003.10.23.08.04.13,test,0,1066896253,2003.10.23.08.04.13,1st
143,/content/IMS_out/1st_test/2003.10.23.08.14.13,test,0,1066896853,2003.10.23.08.14.13,1st
144,/content/IMS_out/1st_test/2003.10.23.08.24.13,test,0,1066897453,2003.10.23.08.24.13,1st
145,/content/IMS_out/1st_test/2003.10.23.08.34.13,test,0,1066898053,2003.10.23.08.34.13,1st
146,/content/IMS_out/1st_test/2003.10.23.08.44.13,test,0,1066898653,2003.10.23.08.44.13,1st
147,/content/IMS_out/1st_test/2003.10.23.08.54.13,test,0,1066899253,2003.10.23.08.54.13,1st
148,/content/IMS_out/1st_test/2003.10.23.09.04.13,test,0,1066899853,2003.10.23.09.04.13,1st
149,/content/IMS_out/1st_test/2003.10.23.09.14.13,test,0,1066900453,2003.10.23.09.14.13,1st
150,/content/IMS_out/1st_test/2003.10.23.09.24.13,test,0,1066901053,2003.10.23.09.24.13,1st
151,/content/IMS_out/1st_test/2003.10.23.09.34.13,test,0,1066901653,2003.10.23.09.34.13,1st
152,/content/IMS_out/1st_test/2003.10.23.09.44.13,test,0,1066902253,2003.10.23.09.44.13,1st
153,/content/IMS_out/1st_test/2003.10.23.09.54.13,test,0,1066902853,2003.10.23.09.54.13,1st
154,/content/IMS_out/1st_test/2003.10.23.10.04.13,test,0,1066903453,2003.10.23.10.04.13,1st
155,/content/IMS_out/1st_test/2003.10.23.10.14.13,test,0,1066904053,2003.10.23.10.14.13,1st
156,/content/IMS_out/1st_test/2003.10.29.14.39.46,test,0,1067438386,2003.10.29.14.39.46,1st
157,/content/IMS_out/1st_test/2003.10.29.14.49.46,test,0,1067438986,2003.10.29.14.49.46,1st
158,/content/IMS_out/1st_test/2003.10.29.14.59.46,test,0,1067439586,2003.10.29.14.59.46,1st
159,/content/IMS_out/1st_test/2003.10.29.15.09.46,test,0,1067440186,2003.10.29.15.09.46,1st
160,/content/IMS_out/1st_test/2003.10.29.15.19.46,test,0,1067440786,2003.10.29.15.19.46,1st
161,/content/IMS_out/1st_test/2003.10.29.15.29.46,test,0,1067441386,2003.10.29.15.29.46,1st
162,/content/IMS_out/1st_test/2003.10.29.15.39.46,test,0,1067441986,2003.10.29.15.39.46,1st
163,/content/IMS_out/1st_test/2003.10.29.15.49.46,test,0,1067442586,2003.10.29.15.49.46,1st
164,/content/IMS_out/1st_test/2003.10.29.15.59.46,test,0,1067443186,2003.10.29.15.59.46,1st
165,/content/IMS_out/1st_test/2003.10.29.16.09.46,test,0,1067443786,2003.10.29.16.09.46,1st
166,/content/IMS_out/1st_test/2003.10.29.16.19.46,test,0,1067444386,2003.10.29.16.19.46,1st
167,/content/IMS_out/1st_test/2003.10.29.16.29.46,test,0,1067444986,2003.10.29.16.29.46,1st
168,/content/IMS_out/1st_test/2003.10.29.16.39.46,test,0,1067445586,2003.10.29.16.39.46,1st
169,/content/IMS_out/1st_test/2003.10.29.16.49.46,test,0,1067446186,2003.10.29.16.49.46,1st
170,/content/IMS_out/1st_test/2003.10.29.16.59.46,test,0,1067446786,2003.10.29.16.59.46,1st
171,/content/IMS_out/1st_test/2003.10.29.17.09.46,test,0,1067447386,2003.10.29.17.09.46,1st
172,/content/IMS_out/1st_test/2003.10.29.17.19.46,test,0,1067447986,2003.10.29.17.19.46,1st
173,/content/IMS_out/1st_test/2003.10.29.17.29.46,test,0,1067448586,2003.10.29.17.29.46,1st
174,/content/IMS_out/1st_test/2003.10.29.17.39.46,test,0,1067449186,2003.10.29.17.39.46,1st
175,/content/IMS_out/1st_test/2003.10.29.17.49.46,test,0,1067449786,2003.10.29.17.49.46,1st
176,/content/IMS_out/1st_test/2003.10.29.17.59.46,test,0,1067450386,2003.10.29.17.59.46,1st
177,/content/IMS_out/1st_test/2003.10.29.18.09.46,test,0,1067450986,2003.10.29.18.09.46,1st
178,/content/IMS_out/1st_test/2003.10.29.18.19.46,test,0,1067451586,2003.10.29.18.19.46,1st
179,/content/IMS_out/1st_test/2003.10.29.18.29.46,test,0,1067452186,2003.10.29.18.29.46,1st
180,/content/IMS_out/1st_test/2003.10.29.18.39.46,test,0,1067452786,2003.10.29.18.39.46,1st
181,/content/IMS_out/1st_test/2003.10.29.18.49.46,test,0,1067453386,2003.10.29.18.49.46,1st
182,/content/IMS_out/1st_test/2003.10.29.18.59.46,test,0,1067453986,2003.10.29.18.59.46,1st
183,/content/IMS_out/1st_test/2003.10.29.19.09.46,test,0,1067454586,2003.10.29.19.09.46,1st
184,/content/IMS_out/1st_test/2003.10.29.19.19.46,test,0,1067455186,2003.10.29.19.19.46,1st
185,/content/IMS_out/1st_test/2003.10.29.19.29.46,test,0,1067455786,2003.10.29.19.29.46,1st
186,/content/IMS_out/1st_test/2003.10.29.19.39.46,test,0,1067456386,2003.10.29.19.39.46,1st
187,/content/IMS_out/1st_test/2003.10.29.19.49.46,test,0,1067456986,2003.10.29.19.49.46,1st
188,/content/IMS_out/1st_test/2003.10.29.19.59.46,test,0,1067457586,2003.10.29.19.59.46,1st
189,/content/IMS_out/1st_test/2003.10.29.20.09.46,test,0,1067458186,2003.10.29.20.09.46,1st
190,/content/IMS_out/1st_test/2003.10.29.20.19.46,test,0,1067458786,2003.10.29.20.19.46,1st
191,/content/IMS_out/1st_test/2003.10.29.20.29.46,test,0,1067459386,2003.10.29.20.29.46,1st
192,/content/IMS_out/1st_test/2003.10.29.20.39.46,test,0,1067459986,2003.10.29.20.39.46,1st
193,/content/IMS_out/1st_test/2003.10.29.20.49.46,test,0,1067460586,2003.10.29.20.49.46,1st
194,/content/IMS_out/1st_test/2003.10.29.20.59.46,test,0,1067461186,2003.10.29.20.59.46,1st
195,/content/IMS_out/1st_test/2003.10.29.21.09.46,test,0,1067461786,2003.10.29.21.09.46,1st
196,/content/IMS_out/1st_test/2003.10.29.21.19.46,test,0,1067462386,2003.10.29.21.19.46,1st
197,/content/IMS_out/1st_test/2003.10.29.21.29.46,test,0,1067462986,2003.10.29.21.29.46,1st
198,/content/IMS_out/1st_test/2003.10.29.21.39.46,test,0,1067463586,2003.10.29.21.39.46,1st
199,/content/IMS_out/1st_test/2003.10.29.21.49.46,test,0,1067464186,2003.10.29.21.49.46,1st
200,/content/IMS_out/1st_test/2003.10.29.21.59.46,test,0,1067464786,2003.10.29.21.59.46,1st
201,/content/IMS_out/1st_test/2003.10.29.22.09.46,test,0,1067465386,2003.10.29.22.09.46,1st
202,/content/IMS_out/1st_test/2003.10.29.22.19.46,test,0,1067465986,2003.10.29.22.19.46,1st
203,/content/IMS_out/1st_test/2003.10.29.22.29.46,test,0,1067466586,2003.10.29.22.29.46,1st
204,/content/IMS_out/1st_test/2003.10.29.22.39.46,test,0,1067467186,2003.10.29.22.39.46,1st
205,/content/IMS_out/1st_test/2003.10.29.22.49.46,test,0,1067467786,2003.10.29.22.49.46,1st
206,/content/IMS_out/1st_test/2003.10.29.22.59.46,test,0,1067468386,2003.10.29.22.59.46,1st
207,/content/IMS_out/1st_test/2003.10.29.23.09.46,test,0,1067468986,2003.10.29.23.09.46,1st
208,/content/IMS_out/1st_test/2003.10.29.23.19.46,test,0,1067469586,2003.10.29.23.19.46,1st
209,/content/IMS_out/1st_test/2003.10.29.23.29.46,test,0,1067470186,2003.10.29.23.29.46,1st
210,/content/IMS_out/1st_test/2003.10.29.23.39.46,test,0,1067470786,2003.10.29.23.39.46,1st
211,/content/IMS_out/1st_test/2003.10.29.23.49.46,test,0,1067471386,2003.10.29.23.49.46,1st
212,/content/IMS_out/1st_test/2003.10.29.23.59.46,test,0,1067471986,2003.10.29.23.59.46,1st
213,/content/IMS_out/1st_test/2003.10.30.00.09.46,test,0,1067472586,2003.10.30.00.09.46,1st
214,/content/IMS_out/1st_test/2003.10.30.00.19.46,test,0,1067473186,2003.10.30.00.19.46,1st
215,/content/IMS_out/1st_test/2003.10.30.00.29.46,test,0,1067473786,2003.10.30.00.29.46,1st
216,/content/IMS_out/1st_test/2003.10.30.00.39.46,test,0,1067474386,2003.10.30.00.39.46,1st
217,/content/IMS_out/1st_test/2003.10.30.00.49.46,test,0,1067474986,2003.10.30.00.49.46,1st
218,/content/IMS_out/1st_test/2003.10.30.00.59.46,test,0,1067475586,2003.10.30.00.59.46,1st
219,/content/IMS_out/1st_test/2003.10.30.01.09.46,test,0,1067476186,2003.10.30.01.09.46,1st
220,/content/IMS_out/1st_test/2003.10.30.01.19.46,test,0,1067476786,2003.10.30.01.19.46,1st
221,/content/IMS_out/1st_test/2003.10.30.01.29.46,test,0,1067477386,2003.10.30.01.29.46,1st
222,/content/IMS_out/1st_test/2003.10.30.01.39.46,test,0,1067477986,2003.10.30.01.39.46,1st
223,/content/IMS_out/1st_test/2003.10.30.01.49.46,test,0,1067478586,2003.10.30.01.49.46,1st
224,/content/IMS_out/1st_test/2003.10.30.01.59.46,test,0,1067479186,2003.10.30.01.59.46,1st
225,/content/IMS_out/1st_test/2003.10.30.02.09.46,test,0,1067479786,2003.10.30.02.09.46,1st
226,/content/IMS_out/1st_test/2003.10.30.02.19.46,test,0,1067480386,2003.10.30.02.19.46,1st
227,/content/IMS_out/1st_test/2003.10.30.02.29.46,test,0,1067480986,2003.10.30.02.29.46,1st
228,/content/IMS_out/1st_test/2003.10.30.02.39.46,test,0,1067481586,2003.10.30.02.39.46,1st
229,/content/IMS_out/1st_test/2003.10.30.02.49.46,test,0,1067482186,2003.10.30.02.49.46,1st
230,/content/IMS_out/1st_test/2003.10.30.02.59.46,test,0,1067482786,2003.10.30.02.59.46,1st
231,/content/IMS_out/1st_test/2003.10.30.03.09.46,test,0,1067483386,2003.10.30.03.09.46,1st
232,/content/IMS_out/1st_test/2003.10.30.03.19.46,test,0,1067483986,2003.10.30.03.19.46,1st
233,/content/IMS_out/1st_test/2003.10.30.03.29.46,test,0,1067484586,2003.10.30.03.29.46,1st
234,/content/IMS_out/1st_test/2003.10.30.03.39.46,test,0,1067485186,2003.10.30.03.39.46,1st
235,/content/IMS_out/1st_test/2003.10.31.00.09.46,test,0,1067558986,2003.10.31.00.09.46,1st
236,/content/IMS_out/1st_test/2003.10.31.00.19.46,test,0,1067559586,2003.10.31.00.19.46,1st
237,/content/IMS_out/1st_test/2003.10.31.00.29.46,test,0,1067560186,2003.10.31.00.29.46,1st
238,/content/IMS_out/1st_test/2003.10.31.00.39.46,test,0,1067560786,2003.10.31.00.39.46,1st
239,/content/IMS_out/1st_test/2003.10.31.00.49.46,test,0,1067561386,2003.10.31.00.49.46,1st
240,/content/IMS_out/1st_test/2003.10.31.00.59.46,test,0,1067561986,2003.10.31.00.59.46,1st
241,/content/IMS_out/1st_test/2003.10.31.01.09.46,test,0,1067562586,2003.10.31.01.09.46,1st
242,/content/IMS_out/1st_test/2003.10.31.01.19.46,test,0,1067563186,2003.10.31.01.19.46,1st
243,/content/IMS_out/1st_test/2003.10.31.01.29.46,test,0,1067563786,2003.10.31.01.29.46,1st
244,/content/IMS_out/1st_test/2003.10.31.01.39.46,test,0,1067564386,2003.10.31.01.39.46,1st
245,/content/IMS_out/1st_test/2003.10.31.01.49.46,test,0,1067564986,2003.10.31.01.49.46,1st
246,/content/IMS_out/1st_test/2003.10.31.01.59.46,test,0,1067565586,2003.10.31.01.59.46,1st
247,/content/IMS_out/1st_test/2003.10.31.02.09.46,test,0,1067566186,2003.10.31.02.09.46,1st
248,/content/IMS_out/1st_test/2003.10.31.02.19.46,test,0,1067566786,2003.10.31.02.19.46,1st
249,/content/IMS_out/1st_test/2003.10.31.02.29.46,test,0,1067567386,2003.10.31.02.29.46,1st
250,/content/IMS_out/1st_test/2003.10.31.02.39.46,test,0,1067567986,2003.10.31.02.39.46,1st
251,/content/IMS_out/1st_test/2003.10.31.02.49.46,test,0,1067568586,2003.10.31.02.49.46,1st
252,/content/IMS_out/1st_test/2003.10.31.02.59.46,test,0,1067569186,2003.10.31.02.59.46,1st
253,/content/IMS_out/1st_test/2003.10.31.03.09.46,test,0,1067569786,2003.10.31.03.09.46,1st
254,/content/IMS_out/1st_test/2003.10.31.03.19.46,test,0,1067570386,2003.10.31.03.19.46,1st
255,/content/IMS_out/1st_test/2003.10.31.03.29.46,test,0,1067570986,2003.10.31.03.29.46,1st
256,/content/IMS_out/1st_test/2003.10.31.03.39.46,test,0,1067571586,2003.10.31.03.39.46,1st
257,/content/IMS_out/1st_test/2003.10.31.03.49.46,test,0,1067572186,2003.10.31.03.49.46,1st
258,/content/IMS_out/1st_test/2003.10.31.03.59.46,test,0,1067572786,2003.10.31.03.59.46,1st
259,/content/IMS_out/1st_test/2003.10.31.04.09.46,test,0,1067573386,2003.10.31.04.09.46,1st
260,/content/IMS_out/1st_test/2003.10.31.04.19.46,test,0,1067573986,2003.10.31.04.19.46,1st
261,/content/IMS_out/1st_test/2003.10.31.04.29.46,test,0,1067574586,2003.10.31.04.29.46,1st
262,/content/IMS_out/1st_test/2003.10.31.04.39.46,test,0,1067575186,2003.10.31.04.39.46,1st
263,/content/IMS_out/1st_test/2003.10.31.04.49.46,test,0,1067575786,2003.10.31.04.49.46,1st
264,/content/IMS_out/1st_test/2003.10.31.04.59.46,test,0,1067576386,2003.10.31.04.59.46,1st
265,/content/IMS_out/1st_test/2003.10.31.05.09.46,test,0,1067576986,2003.10.31.05.09.46,1st
266,/content/IMS_out/1st_test/2003.10.31.05.19.46,test,0,1067577586,2003.10.31.05.19.46,1st
267,/content/IMS_out/1st_test/2003.10.31.05.29.46,test,0,1067578186,2003.10.31.05.29.46,1st
268,/content/IMS_out/1st_test/2003.10.31.05.39.46,test,0,1067578786,2003.10.31.05.39.46,1st
269,/content/IMS_out/1st_test/2003.10.31.05.49.46,test,0,1067579386,2003.10.31.05.49.46,1st
270,/content/IMS_out/1st_test/2003.10.31.05.59.46,test,0,1067579986,2003.10.31.05.59.46,1st
271,/content/IMS_out/1st_test/2003.10.31.06.09.46,test,0,1067580586,2003.10.31.06.09.46,1st
272,/content/IMS_out/1st_test/2003.10.31.06.19.46,test,0,1067581186,2003.10.31.06.19.46,1st
273,/content/IMS_out/1st_test/2003.10.31.06.29.46,test,0,1067581786,2003.10.31.06.29.46,1st
274,/content/IMS_out/1st_test/2003.10.31.06.39.46,test,0,1067582386,2003.10.31.06.39.46,1st
275,/content/IMS_out/1st_test/2003.10.31.06.49.46,test,0,1067582986,2003.10.31.06.49.46,1st
276,/content/IMS_out/1st_test/2003.10.31.06.59.46,test,0,1067583586,2003.10.31.06.59.46,1st
277,/content/IMS_out/1st_test/2003.10.31.07.09.46,test,0,1067584186,2003.10.31.07.09.46,1st
278,/content/IMS_out/1st_test/2003.10.31.07.19.46,test,0,1067584786,2003.10.31.07.19.46,1st
279,/content/IMS_out/1st_test/2003.10.31.07.29.46,test,0,1067585386,2003.10.31.07.29.46,1st
280,/content/IMS_out/1st_test/2003.10.31.07.39.46,test,0,1067585986,2003.10.31.07.39.46,1st
281,/content/IMS_out/1st_test/2003.10.31.07.49.46,test,0,1067586586,2003.10.31.07.49.46,1st
282,/content/IMS_out/1st_test/2003.10.31.07.59.46,test,0,1067587186,2003.10.31.07.59.46,1st
283,/content/IMS_out/1st_test/2003.10.31.08.09.46,test,0,1067587786,2003.10.31.08.09.46,1st
284,/content/IMS_out/1st_test/2003.10.31.08.19.46,test,0,1067588386,2003.10.31.08.19.46,1st
285,/content/IMS_out/1st_test/2003.10.31.08.29.46,test,0,1067588986,2003.10.31.08.29.46,1st
286,/content/IMS_out/1st_test/2003.10.31.08.39.46,test,0,1067589586,2003.10.31.08.39.46,1st
287,/content/IMS_out/1st_test/2003.10.31.08.49.46,test,0,1067590186,2003.10.31.08.49.46,1st
288,/content/IMS_out/1st_test/2003.10.31.08.59.46,test,0,1067590786,2003.10.31.08.59.46,1st
289,/content/IMS_out/1st_test/2003.10.31.09.09.46,test,0,1067591386,2003.10.31.09.09.46,1st
290,/content/IMS_out/1st_test/2003.10.31.09.19.46,test,0,1067591986,2003.10.31.09.19.46,1st
291,/content/IMS_out/1st_test/2003.10.31.09.29.46,test,0,1067592586,2003.10.31.09.29.46,1st
292,/content/IMS_out/1st_test/2003.10.31.09.39.46,test,0,1067593186,2003.10.31.09.39.46,1st
293,/content/IMS_out/1st_test/2003.10.31.09.49.46,test,0,1067593786,2003.10.31.09.49.46,1st
294,/content/IMS_out/1st_test/2003.10.31.09.59.46,test,0,1067594386,2003.10.31.09.59.46,1st
295,/content/IMS_out/1st_test/2003.10.31.10.09.46,test,0,1067594986,2003.10.31.10.09.46,1st
296,/content/IMS_out/1st_test/2003.10.31.12.05.51,test,0,1067601951,2003.10.31.12.05.51,1st
297,/content/IMS_out/1st_test/2003.10.31.12.11.44,test,0,1067602304,2003.10.31.12.11.44,1st
298,/content/IMS_out/1st_test/2003.10.31.12.21.44,test,0,1067602904,2003.10.31.12.21.44,1st
299,/content/IMS_out/1st_test/2003.10.31.12.31.44,test,0,1067603504,2003.10.31.12.31.44,1st
300,/content/IMS_out/1st_test/2003.10.31.12.41.44,test,0,1067604104,2003.10.31.12.41.44,1st
301,/content/IMS_out/1st_test/2003.10.31.12.51.44,test,0,1067604704,2003.10.31.12.51.44,1st
302,/content/IMS_out/1st_test/2003.10.31.13.01.44,test,0,1067605304,2003.10.31.13.01.44,1st
303,/content/IMS_out/1st_test/2003.10.31.13.11.44,test,0,1067605904,2003.10.31.13.11.44,1st
304,/content/IMS_out/1st_test/2003.10.31.13.21.44,test,0,1067606504,2003.10.31.13.21.44,1st
305,/content/IMS_out/1st_test/2003.10.31.13.31.44,test,0,1067607104,2003.10.31.13.31.44,1st
306,/content/IMS_out/1st_test/2003.10.31.13.41.44,test,0,1067607704,2003.10.31.13.41.44,1st
307,/content/IMS_out/1st_test/2003.10.31.13.51.44,test,0,1067608304,2003.10.31.13.51.44,1st
308,/content/IMS_out/1st_test/2003.10.31.14.01.44,test,0,1067608904,2003.10.31.14.01.44,1st
309,/content/IMS_out/1st_test/2003.10.31.14.11.44,test,0,1067609504,2003.10.31.14.11.44,1st
310,/content/IMS_out/1st_test/2003.10.31.14.21.44,test,0,1067610104,2003.10.31.14.21.44,1st
311,/content/IMS_out/1st_test/2003.10.31.14.31.44,test,0,1067610704,2003.10.31.14.31.44,1st
312,/content/IMS_out/1st_test/2003.10.31.14.41.44,test,0,1067611304,2003.10.31.14.41.44,1st
313,/content/IMS_out/1st_test/2003.10.31.14.51.44,test,0,1067611904,2003.10.31.14.51.44,1st
314,/content/IMS_out/1st_test/2003.10.31.15.01.44,test,0,1067612504,2003.10.31.15.01.44,1st
315,/content/IMS_out/1st_test/2003.10.31.15.11.44,test,0,1067613104,2003.10.31.15.11.44,1st
316,/content/IMS_out/1st_test/2003.10.31.15.21.44,test,0,1067613704,2003.10.31.15.21.44,1st
317,/content/IMS_out/1st_test/2003.10.31.15.31.44,test,0,1067614304,2003.10.31.15.31.44,1st
318,/content/IMS_out/1st_test/2003.10.31.15.41.44,test,0,1067614904,2003.10.31.15.41.44,1st
319,/content/IMS_out/1st_test/2003.10.31.15.51.44,test,0,1067615504,2003.10.31.15.51.44,1st
320,/content/IMS_out/1st_test/2003.10.31.16.01.44,test,0,1067616104,2003.10.31.16.01.44,1st
321,/content/IMS_out/1st_test/2003.10.31.16.11.44,test,0,1067616704,2003.10.31.16.11.44,1st
322,/content/IMS_out/1st_test/2003.10.31.16.21.44,test,0,1067617304,2003.10.31.16.21.44,1st
323,/content/IMS_out/1st_test/2003.10.31.16.31.44,test,0,1067617904,2003.10.31.16.31.44,1st
324,/content/IMS_out/1st_test/2003.10.31.16.41.44,test,0,1067618504,2003.10.31.16.41.44,1st
325,/content/IMS_out/1st_test/2003.10.31.16.51.44,test,0,1067619104,2003.10.31.16.51.44,1st
326,/content/IMS_out/1st_test/2003.10.31.17.01.44,test,0,1067619704,2003.10.31.17.01.44,1st
327,/content/IMS_out/1st_test/2003.10.31.17.11.44,test,0,1067620304,2003.10.31.17.11.44,1st
328,/content/IMS_out/1st_test/2003.10.31.17.21.44,test,0,1067620904,2003.10.31.17.21.44,1st
329,/content/IMS_out/1st_test/2003.10.31.17.31.44,test,0,1067621504,2003.10.31.17.31.44,1st
330,/content/IMS_out/1st_test/2003.10.31.17.41.44,test,0,1067622104,2003.10.31.17.41.44,1st
331,/content/IMS_out/1st_test/2003.10.31.17.51.44,test,0,1067622704,2003.10.31.17.51.44,1st
332,/content/IMS_out/1st_test/2003.10.31.18.01.44,test,0,1067623304,2003.10.31.18.01.44,1st
333,/content/IMS_out/1st_test/2003.10.31.18.11.44,test,0,1067623904,2003.10.31.18.11.44,1st
334,/content/IMS_out/1st_test/2003.10.31.18.21.44,test,0,1067624504,2003.10.31.18.21.44,1st
335,/content/IMS_out/1st_test/2003.10.31.18.31.44,test,0,1067625104,2003.10.31.18.31.44,1st
336,/content/IMS_out/1st_test/2003.10.31.18.41.44,test,0,1067625704,2003.10.31.18.41.44,1st
337,/content/IMS_out/1st_test/2003.10.31.18.51.44,test,0,1067626304,2003.10.31.18.51.44,1st
338,/content/IMS_out/1st_test/2003.10.31.19.01.44,test,0,1067626904,2003.10.31.19.01.44,1st
339,/content/IMS_out/1st_test/2003.10.31.19.11.44,test,0,1067627504,2003.10.31.19.11.44,1st
340,/content/IMS_out/1st_test/2003.10.31.19.21.44,test,0,1067628104,2003.10.31.19.21.44,1st
341,/content/IMS_out/1st_test/2003.10.31.19.31.44,test,0,1067628704,2003.10.31.19.31.44,1st
342,/content/IMS_out/1st_test/2003.10.31.19.41.44,test,0,1067629304,2003.10.31.19.41.44,1st
343,/content/IMS_out/1st_test/2003.10.31.19.51.44,test,0,1067629904,2003.10.31.19.51.44,1st
344,/content/IMS_out/1st_test/2003.10.31.20.01.44,test,0,1067630504,2003.10.31.20.01.44,1st
345,/content/IMS_out/1st_test/2003.10.31.20.11.44,test,0,1067631104,2003.10.31.20.11.44,1st
346,/content/IMS_out/1st_test/2003.10.31.20.21.44,test,0,1067631704,2003.10.31.20.21.44,1st
347,/content/IMS_out/1st_test/2003.10.31.20.31.44,test,0,1067632304,2003.10.31.20.31.44,1st
348,/content/IMS_out/1st_test/2003.10.31.20.41.44,test,0,1067632904,2003.10.31.20.41.44,1st
349,/content/IMS_out/1st_test/2003.10.31.20.51.44,test,0,1067633504,2003.10.31.20.51.44,1st
350,/content/IMS_out/1st_test/2003.10.31.21.01.44,test,0,1067634104,2003.10.31.21.01.44,1st
351,/content/IMS_out/1st_test/2003.10.31.21.11.44,test,0,1067634704,2003.10.31.21.11.44,1st
352,/content/IMS_out/1st_test/2003.10.31.21.21.44,test,0,1067635304,2003.10.31.21.21.44,1st
353,/content/IMS_out/1st_test/2003.10.31.21.31.44,test,0,1067635904,2003.10.31.21.31.44,1st
354,/content/IMS_out/1st_test/2003.10.31.21.41.44,test,0,1067636504,2003.10.31.21.41.44,1st
355,/content/IMS_out/1st_test/2003.10.31.21.51.44,test,0,1067637104,2003.10.31.21.51.44,1st
356,/content/IMS_out/1st_test/2003.10.31.22.01.44,test,0,1067637704,2003.10.31.22.01.44,1st
357,/content/IMS_out/1st_test/2003.10.31.22.11.44,test,0,1067638304,2003.10.31.22.11.44,1st
358,/content/IMS_out/1st_test/2003.10.31.22.21.44,test,0,1067638904,2003.10.31.22.21.44,1st
359,/content/IMS_out/1st_test/2003.10.31.22.31.44,test,0,1067639504,2003.10.31.22.31.44,1st
360,/content/IMS_out/1st_test/2003.10.31.22.41.44,test,0,1067640104,2003.10.31.22.41.44,1st
361,/content/IMS_out/1st_test/2003.10.31.22.51.44,test,0,1067640704,2003.10.31.22.51.44,1st
362,/content/IMS_out/1st_test/2003.10.31.23.01.44,test,0,1067641304,2003.10.31.23.01.44,1st
363,/content/IMS_out/1st_test/2003.10.31.23.11.44,test,0,1067641904,2003.10.31.23.11.44,1st
364,/content/IMS_out/1st_test/2003.10.31.23.21.44,test,0,1067642504,2003.10.31.23.21.44,1st
365,/content/IMS_out/1st_test/2003.10.31.23.31.44,test,0,1067643104,2003.10.31.23.31.44,1st
366,/content/IMS_out/1st_test/2003.10.31.23.41.44,test,0,1067643704,2003.10.31.23.41.44,1st
367,/content/IMS_out/1st_test/2003.10.31.23.51.44,test,0,1067644304,2003.10.31.23.51.44,1st
368,/content/IMS_out/1st_test/2003.11.01.00.01.44,test,0,1067644904,2003.11.01.00.01.44,1st
369,/content/IMS_out/1st_test/2003.11.01.00.11.44,test,0,1067645504,2003.11.01.00.11.44,1st
1906,/content/IMS_out/1st_test/2003.11.23.07.26.56,test,1,1069572416,2003.11.23.07.26.56,1st
1907,/content/IMS_out/1st_test/2003.11.23.07.36.56,test,1,1069573016,2003.11.23.07.36.56,1st
1908,/content/IMS_out/1st_test/2003.11.23.07.46.56,test,1,1069573616,2003.11.23.07.46.56,1st
1909,/content/IMS_out/1st_test/2003.11.23.07.56.56,test,1,1069574216,2003.11.23.07.56.56,1st
1910,/content/IMS_out/1st_test/2003.11.23.08.06.56,test,1,1069574816,2003.11.23.08.06.56,1st
1911,/content/IMS_out/1st_test/2003.11.23.08.16.56,test,1,1069575416,2003.11.23.08.16.56,1st
1912,/content/IMS_out/1st_test/2003.11.23.08.26.56,test,1,1069576016,2003.11.23.08.26.56,1st
1913,/content/IMS_out/1st_test/2003.11.23.08.36.56,test,1,1069576616,2003.11.23.08.36.56,1st
1914,/content/IMS_out/1st_test/2003.11.23.08.46.56,test,1,1069577216,2003.11.23.08.46.56,1st
1915,/content/IMS_out/1st_test/2003.11.23.08.56.56,test,1,1069577816,2003.11.23.08.56.56,1st
1916,/content/IMS_out/1st_test/2003.11.23.09.06.56,test,1,1069578416,2003.11.23.09.06.56,1st
1917,/content/IMS_out/1st_test/2003.11.23.09.16.56,test,1,1069579016,2003.11.23.09.16.56,1st
1918,/content/IMS_out/1st_test/2003.11.23.09.26.56,test,1,1069579616,2003.11.23.09.26.56,1st
1919,/content/IMS_out/1st_test/2003.11.23.09.36.56,test,1,1069580216,2003.11.23.09.36.56,1st
1920,/content/IMS_out/1st_test/2003.11.23.09.46.56,test,1,1069580816,2003.11.23.09.46.56,1st
1921,/content/IMS_out/1st_test/2003.11.23.09.56.56,test,1,1069581416,2003.11.23.09.56.56,1st
1922,/content/IMS_out/1st_test/2003.11.23.10.06.56,test,1,1069582016,2003.11.23.10.06.56,1st
1923,/content/IMS_out/1st_test/2003.11.23.10.16.56,test,1,1069582616,2003.11.23.10.16.56,1st
1924,/content/IMS_out/1st_test/2003.11.23.10.26.56,test,1,1069583216,2003.11.23.10.26.56,1st
1925,/content/IMS_out/1st_test/2003.11.23.10.36.56,test,1,1069583816,2003.11.23.10.36.56,1st
1926,/content/IMS_out/1st_test/2003.11.23.10.46.56,test,1,1069584416,2003.11.23.10.46.56,1st
1927,/content/IMS_out/1st_test/2003.11.23.10.56.56,test,1,1069585016,2003.11.23.10.56.56,1st
1928,/content/IMS_out/1st_test/2003.11.23.11.06.56,test,1,1069585616,2003.11.23.11.06.56,1st
1929,/content/IMS_out/1st_test/2003.11.23.11.16.56,test,1,1069586216,2003.11.23.11.16.56,1st
1930,/content/IMS_out/1st_test/2003.11.23.11.26.56,test,1,1069586816,2003.11.23.11.26.56,1st
1931,/content/IMS_out/1st_test/2003.11.23.11.36.56,test,1,1069587416,2003.11.23.11.36.56,1st
1932,/content/IMS_out/1st_test/2003.11.23.11.46.56,test,1,1069588016,2003.11.23.11.46.56,1st
1933,/content/IMS_out/1st_test/2003.11.23.11.56.56,test,1,1069588616,2003.11.23.11.56.56,1st
1934,/content/IMS_out/1st_test/2003.11.23.12.06.56,test,1,1069589216,2003.11.23.12.06.56,1st
1935,/content/IMS_out/1st_test/2003.11.23.12.16.56,test,1,1069589816,2003.11.23.12.16.56,1st
1936,/content/IMS_out/1st_test/2003.11.23.12.26.56,test,1,1069590416,2003.11.23.12.26.56,1st
1937,/content/IMS_out/1st_test/2003.11.23.12.36.56,test,1,1069591016,2003.11.23.12.36.56,1st
1938,/content/IMS_out/1st_test/2003.11.23.12.46.56,test,1,1069591616,2003.11.23.12.46.56,1st
1939,/content/IMS_out/1st_test/2003.11.23.12.56.56,test,1,1069592216,2003.11.23.12.56.56,1st
1940,/content/IMS_out/1st_test/2003.11.23.13.06.56,test,1,1069592816,2003.11.23.13.06.56,1st
1941,/content/IMS_out/1st_test/2003.11.23.13.16.56,test,1,1069593416,2003.11.23.13.16.56,1st
1942,/content/IMS_out/1st_test/2003.11.23.13.26.56,test,1,1069594016,2003.11.23.13.26.56,1st
1943,/content/IMS_out/1st_test/2003.11.23.13.36.56,test,1,1069594616,2003.11.23.13.36.56,1st
1944,/content/IMS_out/1st_test/2003.11.23.13.46.56,test,1,1069595216,2003.11.23.13.46.56,1st
1945,/content/IMS_out/1st_test/2003.11.23.13.56.56,test,1,1069595816,2003.11.23.13.56.56,1st
1946,/content/IMS_out/1st_test/2003.11.23.14.06.56,test,1,1069596416,2003.11.23.14.06.56,1st
1947,/content/IMS_out/1st_test/2003.11.23.14.16.56,test,1,1069597016,2003.11.23.14.16.56,1st
1948,/content/IMS_out/1st_test/2003.11.23.14.26.56,test,1,1069597616,2003.11.23.14.26.56,1st
1949,/content/IMS_out/1st_test/2003.11.23.14.36.56,test,1,1069598216,2003.11.23.14.36.56,1st
1950,/content/IMS_out/1st_test/2003.11.23.14.46.56,test,1,1069598816,2003.11.23.14.46.56,1st
1951,/content/IMS_out/1st_test/2003.11.23.14.56.56,test,1,1069599416,2003.11.23.14.56.56,1st
1952,/content/IMS_out/1st_test/2003.11.23.15.06.56,test,1,1069600016,2003.11.23.15.06.56,1st
1953,/content/IMS_out/1st_test/2003.11.23.15.16.56,test,1,1069600616,2003.11.23.15.16.56,1st
1954,/content/IMS_out/1st_test/2003.11.23.15.26.56,test,1,1069601216,2003.11.23.15.26.56,1st
1955,/content/IMS_out/1st_test/2003.11.23.15.36.56,test,1,1069601816,2003.11.23.15.36.56,1st
1956,/content/IMS_out/1st_test/2003.11.23.15.46.56,test,1,1069602416,2003.11.23.15.46.56,1st
1957,/content/IMS_out/1st_test/2003.11.23.15.56.56,test,1,1069603016,2003.11.23.15.56.56,1st
1958,/content/IMS_out/1st_test/2003.11.23.16.06.56,test,1,1069603616,2003.11.23.16.06.56,1st
1959,/content/IMS_out/1st_test/2003.11.23.16.16.56,test,1,1069604216,2003.11.23.16.16.56,1st
1960,/content/IMS_out/1st_test/2003.11.23.16.26.56,test,1,1069604816,2003.11.23.16.26.56,1st
1961,/content/IMS_out/1st_test/2003.11.23.16.36.56,test,1,1069605416,2003.11.23.16.36.56,1st
1962,/content/IMS_out/1st_test/2003.11.23.16.46.56,test,1,1069606016,2003.11.23.16.46.56,1st
1963,/content/IMS_out/1st_test/2003.11.23.16.56.56,test,1,1069606616,2003.11.23.16.56.56,1st
1964,/content/IMS_out/1st_test/2003.11.23.17.06.56,test,1,1069607216,2003.11.23.17.06.56,1st
1965,/content/IMS_out/1st_test/2003.11.23.17.16.56,test,1,1069607816,2003.11.23.17.16.56,1st
1966,/content/IMS_out/1st_test/2003.11.23.17.26.56,test,1,1069608416,2003.11.23.17.26.56,1st
1967,/content/IMS_out/1st_test/2003.11.23.17.36.56,test,1,1069609016,2003.11.23.17.36.56,1st
1968,/content/IMS_out/1st_test/2003.11.23.20.01.11,test,1,1069617671,2003.11.23.20.01.11,1st
1969,/content/IMS_out/1st_test/2003.11.23.20.01.24,test,1,1069617684,2003.11.23.20.01.24,1st
1970,/content/IMS_out/1st_test/2003.11.23.20.11.24,test,1,1069618284,2003.11.23.20.11.24,1st
1971,/content/IMS_out/1st_test/2003.11.23.20.21.24,test,1,1069618884,2003.11.23.20.21.24,1st
1972,/content/IMS_out/1st_test/2003.11.23.20.31.24,test,1,1069619484,2003.11.23.20.31.24,1st
1973,/content/IMS_out/1st_test/2003.11.23.20.41.24,test,1,1069620084,2003.11.23.20.41.24,1st
1974,/content/IMS_out/1st_test/2003.11.23.20.51.24,test,1,1069620684,2003.11.23.20.51.24,1st
1975,/content/IMS_out/1st_test/2003.11.23.21.01.24,test,1,1069621284,2003.11.23.21.01.24,1st
1976,/content/IMS_out/1st_test/2003.11.23.21.11.24,test,1,1069621884,2003.11.23.21.11.24,1st
1977,/content/IMS_out/1st_test/2003.11.23.21.21.24,test,1,1069622484,2003.11.23.21.21.24,1st
1978,/content/IMS_out/1st_test/2003.11.23.21.31.24,test,1,1069623084,2003.11.23.21.31.24,1st
1979,/content/IMS_out/1st_test/2003.11.23.21.41.24,test,1,1069623684,2003.11.23.21.41.24,1st
1980,/content/IMS_out/1st_test/2003.11.23.21.51.24,test,1,1069624284,2003.11.23.21.51.24,1st
1981,/content/IMS_out/1st_test/2003.11.23.22.01.24,test,1,1069624884,2003.11.23.22.01.24,1st
1982,/content/IMS_out/1st_test/2003.11.23.22.11.24,test,1,1069625484,2003.11.23.22.11.24,1st
1983,/content/IMS_out/1st_test/2003.11.23.22.21.24,test,1,1069626084,2003.11.23.22.21.24,1st
1984,/content/IMS_out/1st_test/2003.11.23.22.31.24,test,1,1069626684,2003.11.23.22.31.24,1st
1985,/content/IMS_out/1st_test/2003.11.23.22.41.24,test,1,1069627284,2003.11.23.22.41.24,1st
1986,/content/IMS_out/1st_test/2003.11.23.22.51.24,test,1,1069627884,2003.11.23.22.51.24,1st
1987,/content/IMS_out/1st_test/2003.11.23.23.01.24,test,1,1069628484,2003.11.23.23.01.24,1st
1988,/content/IMS_out/1st_test/2003.11.23.23.11.24,test,1,1069629084,2003.11.23.23.11.24,1st
1989,/content/IMS_out/1st_test/2003.11.23.23.21.24,test,1,1069629684,2003.11.23.23.21.24,1st
1990,/content/IMS_out/1st_test/2003.11.23.23.31.24,test,1,1069630284,2003.11.23.23.31.24,1st
1991,/content/IMS_out/1st_test/2003.11.23.23.41.24,test,1,1069630884,2003.11.23.23.41.24,1st
1992,/content/IMS_out/1st_test/2003.11.23.23.51.24,test,1,1069631484,2003.11.23.23.51.24,1st
1993,/content/IMS_out/1st_test/2003.11.24.00.01.24,test,1,1069632084,2003.11.24.00.01.24,1st
1994,/content/IMS_out/1st_test/2003.11.24.00.11.24,test,1,1069632684,2003.11.24.00.11.24,1st
1995,/content/IMS_out/1st_test/2003.11.24.00.21.24,test,1,1069633284,2003.11.24.00.21.24,1st
1996,/content/IMS_out/1st_test/2003.11.24.00.31.24,test,1,1069633884,2003.11.24.00.31.24,1st
1997,/content/IMS_out/1st_test/2003.11.24.00.41.24,test,1,1069634484,2003.11.24.00.41.24,1st
1998,/content/IMS_out/1st_test/2003.11.24.00.51.24,test,1,1069635084,2003.11.24.00.51.24,1st
1999,/content/IMS_out/1st_test/2003.11.24.01.01.24,test,1,1069635684,2003.11.24.01.01.24,1st
2000,/content/IMS_out/1st_test/2003.11.24.01.11.24,test,1,1069636284,2003.11.24.01.11.24,1st
2001,/content/IMS_out/1st_test/2003.11.24.01.21.24,test,1,1069636884,2003.11.24.01.21.24,1st
2002,/content/IMS_out/1st_test/2003.11.24.01.31.24,test,1,1069637484,2003.11.24.01.31.24,1st
2003,/content/IMS_out/1st_test/2003.11.24.01.41.24,test,1,1069638084,2003.11.24.01.41.24,1st
2004,/content/IMS_out/1st_test/2003.11.24.01.51.24,test,1,1069638684,2003.11.24.01.51.24,1st
2005,/content/IMS_out/1st_test/2003.11.24.02.01.24,test,1,1069639284,2003.11.24.02.01.24,1st
2006,/content/IMS_out/1st_test/2003.11.24.02.11.24,test,1,1069639884,2003.11.24.02.11.24,1st
2007,/content/IMS_out/1st_test/2003.11.24.02.21.24,test,1,1069640484,2003.11.24.02.21.24,1st
2008,/content/IMS_out/1st_test/2003.11.24.02.31.24,test,1,1069641084,2003.11.24.02.31.24,1st
2009,/content/IMS_out/1st_test/2003.11.24.02.41.24,test,1,1069641684,2003.11.24.02.41.24,1st
2010,/content/IMS_out/1st_test/2003.11.24.02.51.24,test,1,1069642284,2003.11.24.02.51.24,1st
2011,/content/IMS_out/1st_test/2003.11.24.03.01.24,test,1,1069642884,2003.11.24.03.01.24,1st
2012,/content/IMS_out/1st_test/2003.11.24.03.11.24,test,1,1069643484,2003.11.24.03.11.24,1st
2013,/content/IMS_out/1st_test/2003.11.24.03.21.24,test,1,1069644084,2003.11.24.03.21.24,1st
2014,/content/IMS_out/1st_test/2003.11.24.03.31.24,test,1,1069644684,2003.11.24.03.31.24,1st
2015,/content/IMS_out/1st_test/2003.11.24.03.41.24,test,1,1069645284,2003.11.24.03.41.24,1st
2016,/content/IMS_out/1st_test/2003.11.24.03.51.24,test,1,1069645884,2003.11.24.03.51.24,1st
2017,/content/IMS_out/1st_test/2003.11.24.04.01.24,test,1,1069646484,2003.11.24.04.01.24,1st
2018,/content/IMS_out/1st_test/2003.11.24.04.11.24,test,1,1069647084,2003.11.24.04.11.24,1st
2019,/content/IMS_out/1st_test/2003.11.24.04.21.24,test,1,1069647684,2003.11.24.04.21.24,1st
2020,/content/IMS_out/1st_test/2003.11.24.04.31.24,test,1,1069648284,2003.11.24.04.31.24,1st
2021,/content/IMS_out/1st_test/2003.11.24.04.41.24,test,1,1069648884,2003.11.24.04.41.24,1st
2022,/content/IMS_out/1st_test/2003.11.24.04.51.24,test,1,1069649484,2003.11.24.04.51.24,1st
2023,/content/IMS_out/1st_test/2003.11.24.05.01.24,test,1,1069650084,2003.11.24.05.01.24,1st
2024,/content/IMS_out/1st_test/2003.11.24.05.11.24,test,1,1069650684,2003.11.24.05.11.24,1st
2025,/content/IMS_out/1st_test/2003.11.24.05.21.24,test,1,1069651284,2003.11.24.05.21.24,1st
2026,/content/IMS_out/1st_test/2003.11.24.05.31.24,test,1,1069651884,2003.11.24.05.31.24,1st
2027,/content/IMS_out/1st_test/2003.11.24.05.41.24,test,1,1069652484,2003.11.24.05.41.24,1st
2028,/content/IMS_out/1st_test/2003.11.24.05.51.24,test,1,1069653084,2003.11.24.05.51.24,1st
2029,/content/IMS_out/1st_test/2003.11.24.06.01.24,test,1,1069653684,2003.11.24.06.01.24,1st
2030,/content/IMS_out/1st_test/2003.11.24.06.11.24,test,1,1069654284,2003.11.24.06.11.24,1st
2031,/content/IMS_out/1st_test/2003.11.24.06.21.24,test,1,1069654884,2003.11.24.06.21.24,1st
2032,/content/IMS_out/1st_test/2003.11.24.06.31.24,test,1,1069655484,2003.11.24.06.31.24,1st
2033,/content/IMS_out/1st_test/2003.11.24.06.41.24,test,1,1069656084,2003.11.24.06.41.24,1st
2034,/content/IMS_out/1st_test/2003.11.24.06.51.24,test,1,1069656684,2003.11.24.06.51.24,1st
2035,/content/IMS_out/1st_test/2003.11.24.07.01.24,test,1,1069657284,2003.11.24.07.01.24,1st
2036,/content/IMS_out/1st_test/2003.11.24.08.01.24,test,1,1069660884,2003.11.24.08.01.24,1st
2037,/content/IMS_out/1st_test/2003.11.24.08.11.24,test,1,1069661484,2003.11.24.08.11.24,1st
2038,/content/IMS_out/1st_test/2003.11.24.08.21.24,test,1,1069662084,2003.11.24.08.21.24,1st
2039,/content/IMS_out/1st_test/2003.11.24.08.31.24,test,1,1069662684,2003.11.24.08.31.24,1st
2040,/content/IMS_out/1st_test/2003.11.24.08.41.24,test,1,1069663284,2003.11.24.08.41.24,1st
2041,/content/IMS_out/1st_test/2003.11.24.08.51.24,test,1,1069663884,2003.11.24.08.51.24,1st
2042,/content/IMS_out/1st_test/2003.11.24.09.01.24,test,1,1069664484,2003.11.24.09.01.24,1st
2043,/content/IMS_out/1st_test/2003.11.24.09.11.24,test,1,1069665084,2003.11.24.09.11.24,1st
2044,/content/IMS_out/1st_test/2003.11.24.09.21.24,test,1,1069665684,2003.11.24.09.21.24,1st
2045,/content/IMS_out/1st_test/2003.11.24.10.02.30,test,1,1069668150,2003.11.24.10.02.30,1st
2046,/content/IMS_out/1st_test/2003.11.24.10.11.24,test,1,1069668684,2003.11.24.10.11.24,1st
2047,/content/IMS_out/1st_test/2003.11.24.10.21.24,test,1,1069669284,2003.11.24.10.21.24,1st
2048,/content/IMS_out/1st_test/2003.11.24.10.31.24,test,1,1069669884,2003.11.24.10.31.24,1st
2049,/content/IMS_out/1st_test/2003.11.24.10.41.24,test,1,1069670484,2003.11.24.10.41.24,1st
2050,/content/IMS_out/1st_test/2003.11.24.10.51.24,test,1,1069671084,2003.11.24.10.51.24,1st
2051,/content/IMS_out/1st_test/2003.11.24.12.53.55,test,1,1069678435,2003.11.24.12.53.55,1st
2052,/content/IMS_out/1st_test/2003.11.24.12.57.32,test,1,1069678652,2003.11.24.12.57.32,1st
2053,/content/IMS_out/1st_test/2003.11.24.13.07.32,test,1,1069679252,2003.11.24.13.07.32,1st
2054,/content/IMS_out/1st_test/2003.11.24.13.17.32,test,1,1069679852,2003.11.24.13.17.32,1st
2055,/content/IMS_out/1st_test/2003.11.24.13.27.32,test,1,1069680452,2003.11.24.13.27.32,1st
2056,/content/IMS_out/1st_test/2003.11.24.13.37.32,test,1,1069681052,2003.11.24.13.37.32,1st
2057,/content/IMS_out/1st_test/2003.11.24.13.47.32,test,1,1069681652,2003.11.24.13.47.32,1st
2058,/content/IMS_out/1st_test/2003.11.24.13.57.32,test,1,1069682252,2003.11.24.13.57.32,1st
2059,/content/IMS_out/1st_test/2003.11.24.14.07.32,test,1,1069682852,2003.11.24.14.07.32,1st
2060,/content/IMS_out/1st_test/2003.11.24.14.17.32,test,1,1069683452,2003.11.24.14.17.32,1st
2061,/content/IMS_out/1st_test/2003.11.24.14.27.32,test,1,1069684052,2003.11.24.14.27.32,1st
2062,/content/IMS_out/1st_test/2003.11.24.14.37.32,test,1,1069684652,2003.11.24.14.37.32,1st
2063,/content/IMS_out/1st_test/2003.11.24.14.47.32,test,1,1069685252,2003.11.24.14.47.32,1st
2064,/content/IMS_out/1st_test/2003.11.24.14.57.32,test,1,1069685852,2003.11.24.14.57.32,1st
2065,/content/IMS_out/1st_test/2003.11.24.15.07.32,test,1,1069686452,2003.11.24.15.07.32,1st
2066,/content/IMS_out/1st_test/2003.11.24.15.17.32,test,1,1069687052,2003.11.24.15.17.32,1st
2067,/content/IMS_out/1st_test/2003.11.24.15.27.32,test,1,1069687652,2003.11.24.15.27.32,1st
2068,/content/IMS_out/1st_test/2003.11.24.15.37.32,test,1,1069688252,2003.11.24.15.37.32,1st
2069,/content/IMS_out/1st_test/2003.11.24.15.47.32,test,1,1069688852,2003.11.24.15.47.32,1st
2070,/content/IMS_out/1st_test/2003.11.24.15.57.32,test,1,1069689452,2003.11.24.15.57.32,1st
2071,/content/IMS_out/1st_test/2003.11.24.16.07.32,test,1,1069690052,2003.11.24.16.07.32,1st
2072,/content/IMS_out/1st_test/2003.11.24.16.17.32,test,1,1069690652,2003.11.24.16.17.32,1st
2073,/content/IMS_out/1st_test/2003.11.24.16.27.32,test,1,1069691252,2003.11.24.16.27.32,1st
2074,/content/IMS_out/1st_test/2003.11.24.16.37.32,test,1,1069691852,2003.11.24.16.37.32,1st
2075,/content/IMS_out/1st_test/2003.11.24.16.47.32,test,1,1069692452,2003.11.24.16.47.32,1st
2076,/content/IMS_out/1st_test/2003.11.24.16.57.32,test,1,1069693052,2003.11.24.16.57.32,1st
2077,/content/IMS_out/1st_test/2003.11.24.17.07.32,test,1,1069693652,2003.11.24.17.07.32,1st
2078,/content/IMS_out/1st_test/2003.11.24.17.17.32,test,1,1069694252,2003.11.24.17.17.32,1st
2079,/content/IMS_out/1st_test/2003.11.24.17.27.32,test,1,1069694852,2003.11.24.17.27.32,1st
2080,/content/IMS_out/1st_test/2003.11.24.17.37.32,test,1,1069695452,2003.11.24.17.37.32,1st
2081,/content/IMS_out/1st_test/2003.11.24.17.47.32,test,1,1069696052,2003.11.24.17.47.32,1st
2082,/content/IMS_out/1st_test/2003.11.24.17.57.32,test,1,1069696652,2003.11.24.17.57.32,1st
2083,/content/IMS_out/1st_test/2003.11.24.18.07.32,test,1,1069697252,2003.11.24.18.07.32,1st
2084,/content/IMS_out/1st_test/2003.11.24.18.17.32,test,1,1069697852,2003.11.24.18.17.32,1st
2085,/content/IMS_out/1st_test/2003.11.24.18.27.32,test,1,1069698452,2003.11.24.18.27.32,1st
2086,/content/IMS_out/1st_test/2003.11.24.18.37.32,test,1,1069699052,2003.11.24.18.37.32,1st
2087,/content/IMS_out/1st_test/2003.11.24.18.47.32,test,1,1069699652,2003.11.24.18.47.32,1st
2088,/content/IMS_out/1st_test/2003.11.24.18.57.32,test,1,1069700252,2003.11.24.18.57.32,1st
2089,/content/IMS_out/1st_test/2003.11.24.19.07.32,test,1,1069700852,2003.11.24.19.07.32,1st
2090,/content/IMS_out/1st_test/2003.11.24.19.17.32,test,1,1069701452,2003.11.24.19.17.32,1st
2091,/content/IMS_out/1st_test/2003.11.24.19.27.32,test,1,1069702052,2003.11.24.19.27.32,1st
2092,/content/IMS_out/1st_test/2003.11.24.19.37.32,test,1,1069702652,2003.11.24.19.37.32,1st
2093,/content/IMS_out/1st_test/2003.11.24.19.47.32,test,1,1069703252,2003.11.24.19.47.32,1st
2094,/content/IMS_out/1st_test/2003.11.24.19.57.32,test,1,1069703852,2003.11.24.19.57.32,1st
2095,/content/IMS_out/1st_test/2003.11.24.20.07.32,test,1,1069704452,2003.11.24.20.07.32,1st
2096,/content/IMS_out/1st_test/2003.11.24.20.17.32,test,1,1069705052,2003.11.24.20.17.32,1st
2097,/content/IMS_out/1st_test/2003.11.24.20.27.32,test,1,1069705652,2003.11.24.20.27.32,1st
2098,/content/IMS_out/1st_test/2003.11.24.20.37.32,test,1,1069706252,2003.11.24.20.37.32,1st
2099,/content/IMS_out/1st_test/2003.11.24.20.47.32,test,1,1069706852,2003.11.24.20.47.32,1st
2100,/content/IMS_out/1st_test/2003.11.24.20.57.32,test,1,1069707452,2003.11.24.20.57.32,1st
2101,/content/IMS_out/1st_test/2003.11.24.21.07.32,test,1,1069708052,2003.11.24.21.07.32,1st
2102,/content/IMS_out/1st_test/2003.11.24.21.17.32,test,1,1069708652,2003.11.24.21.17.32,1st
2103,/content/IMS_out/1st_test/2003.11.24.21.27.32,test,1,1069709252,2003.11.24.21.27.32,1st
2104,/content/IMS_out/1st_test/2003.11.24.21.37.32,test,1,1069709852,2003.11.24.21.37.32,1st
2105,/content/IMS_out/1st_test/2003.11.24.21.47.32,test,1,1069710452,2003.11.24.21.47.32,1st
2106,/content/IMS_out/1st_test/2003.11.24.21.57.32,test,1,1069711052,2003.11.24.21.57.32,1st
2107,/content/IMS_out/1st_test/2003.11.24.22.07.32,test,1,1069711652,2003.11.24.22.07.32,1st
2108,/content/IMS_out/1st_test/2003.11.24.22.17.32,test,1,1069712252,2003.11.24.22.17.32,1st
2109,/content/IMS_out/1st_test/2003.11.24.22.27.32,test,1,1069712852,2003.11.24.22.27.32,1st
2110,/content/IMS_out/1st_test/2003.11.24.22.37.32,test,1,1069713452,2003.11.24.22.37.32,1st
2111,/content/IMS_out/1st_test/2003.11.24.22.47.32,test,1,1069714052,2003.11.24.22.47.32,1st
2112,/content/IMS_out/1st_test/2003.11.24.22.57.32,test,1,1069714652,2003.11.24.22.57.32,1st
2113,/content/IMS_out/1st_test/2003.11.24.23.07.32,test,1,1069715252,2003.11.24.23.07.32,1st
2114,/content/IMS_out/1st_test/2003.11.24.23.17.32,test,1,1069715852,2003.11.24.23.17.32,1st
2115,/content/IMS_out/1st_test/2003.11.24.23.27.32,test,1,1069716452,2003.11.24.23.27.32,1st
2116,/content/IMS_out/1st_test/2003.11.24.23.37.32,test,1,1069717052,2003.11.24.23.37.32,1st
2117,/content/IMS_out/1st_test/2003.11.24.23.47.32,test,1,1069717652,2003.11.24.23.47.32,1st
2118,/content/IMS_out/1st_test/2003.11.24.23.57.32,test,1,1069718252,2003.11.24.23.57.32,1st
2119,/content/IMS_out/1st_test/2003.11.25.10.47.32,test,1,1069757252,2003.11.25.10.47.32,1st
2120,/content/IMS_out/1st_test/2003.11.25.10.57.32,test,1,1069757852,2003.11.25.10.57.32,1st
2121,/content/IMS_out/1st_test/2003.11.25.11.07.32,test,1,1069758452,2003.11.25.11.07.32,1st
2122,/content/IMS_out/1st_test/2003.11.25.11.17.32,test,1,1069759052,2003.11.25.11.17.32,1st
2123,/content/IMS_out/1st_test/2003.11.25.11.27.32,test,1,1069759652,2003.11.25.11.27.32,1st
2124,/content/IMS_out/1st_test/2003.11.25.11.37.32,test,1,1069760252,2003.11.25.11.37.32,1st
2125,/content/IMS_out/1st_test/2003.11.25.11.47.32,test,1,1069760852,2003.11.25.11.47.32,1st
2126,/content/IMS_out/1st_test/2003.11.25.11.57.32,test,1,1069761452,2003.11.25.11.57.32,1st
2127,/content/IMS_out/1st_test/2003.11.25.12.07.32,test,1,1069762052,2003.11.25.12.07.32,1st
2128,/content/IMS_out/1st_test/2003.11.25.12.17.32,test,1,1069762652,2003.11.25.12.17.32,1st
2129,/content/IMS_out/1st_test/2003.11.25.12.27.32,test,1,1069763252,2003.11.25.12.27.32,1st
2130,/content/IMS_out/1st_test/2003.11.25.12.37.32,test,1,1069763852,2003.11.25.12.37.32,1st
2131,/content/IMS_out/1st_test/2003.11.25.12.47.32,test,1,1069764452,2003.11.25.12.47.32,1st
2132,/content/IMS_out/1st_test/2003.11.25.12.57.32,test,1,1069765052,2003.11.25.12.57.32,1st
2133,/content/IMS_out/1st_test/2003.11.25.13.07.32,test,1,1069765652,2003.11.25.13.07.32,1st
2134,/content/IMS_out/1st_test/2003.11.25.13.17.32,test,1,1069766252,2003.11.25.13.17.32,1st
2135,/content/IMS_out/1st_test/2003.11.25.13.27.32,test,1,1069766852,2003.11.25.13.27.32,1st
2136,/content/IMS_out/1st_test/2003.11.25.13.37.32,test,1,1069767452,2003.11.25.13.37.32,1st
2137,/content/IMS_out/1st_test/2003.11.25.13.47.32,test,1,1069768052,2003.11.25.13.47.32,1st
2138,/content/IMS_out/1st_test/2003.11.25.13.57.32,test,1,1069768652,2003.11.25.13.57.32,1st
2139,/content/IMS_out/1st_test/2003.11.25.14.07.32,test,1,1069769252,2003.11.25.14.07.32,1st
2140,/content/IMS_out/1st_test/2003.11.25.14.17.32,test,1,1069769852,2003.11.25.14.17.32,1st
2141,/content/IMS_out/1st_test/2003.11.25.14.27.32,test,1,1069770452,2003.11.25.14.27.32,1st
2142,/content/IMS_out/1st_test/2003.11.25.14.37.32,test,1,1069771052,2003.11.25.14.37.32,1st
2143,/content/IMS_out/1st_test/2003.11.25.14.47.32,test,1,1069771652,2003.11.25.14.47.32,1st
2144,/content/IMS_out/1st_test/2003.11.25.14.57.32,test,1,1069772252,2003.11.25.14.57.32,1st
2145,/content/IMS_out/1st_test/2003.11.25.15.07.32,test,1,1069772852,2003.11.25.15.07.32,1st
2146,/content/IMS_out/1st_test/2003.11.25.15.17.32,test,1,1069773452,2003.11.25.15.17.32,1st
2147,/content/IMS_out/1st_test/2003.11.25.15.27.32,test,1,1069774052,2003.11.25.15.27.32,1st
2148,/content/IMS_out/1st_test/2003.11.25.15.37.32,test,1,1069774652,2003.11.25.15.37.32,1st
2149,/content/IMS_out/1st_test/2003.11.25.15.47.32,test,1,1069775252,2003.11.25.15.47.32,1st
2150,/content/IMS_out/1st_test/2003.11.25.15.57.32,test,1,1069775852,2003.11.25.15.57.32,1st
2151,/content/IMS_out/1st_test/2003.11.25.16.07.32,test,1,1069776452,2003.11.25.16.07.32,1st
2152,/content/IMS_out/1st_test/2003.11.25.23.13.21,test,1,1069802001,2003.11.25.23.13.21,1st
2153,/content/IMS_out/1st_test/2003.11.25.23.19.56,test,1,1069802396,2003.11.25.23.19.56,1st
2154,/content/IMS_out/1st_test/2003.11.25.23.29.56,test,1,1069802996,2003.11.25.23.29.56,1st
2155,/content/IMS_out/1st_test/2003.11.25.23.39.56,test,1,1069803596,2003.11.25.23.39.56,1st
2156,/content/IMS_out/2nd_test/2004.02.12.10.32.39,p0,0,1076581959,2004.02.12.10.32.39,2nd
2157,/content/IMS_out/2nd_test/2004.02.12.10.42.39,p0,0,1076582559,2004.02.12.10.42.39,2nd
2158,/content/IMS_out/2nd_test/2004.02.12.10.52.39,p0,0,1076583159,2004.02.12.10.52.39,2nd
2159,/content/IMS_out/2nd_test/2004.02.12.11.02.39,p0,0,1076583759,2004.02.12.11.02.39,2nd
2160,/content/IMS_out/2nd_test/2004.02.12.11.12.39,p0,0,1076584359,2004.02.12.11.12.39,2nd
2161,/content/IMS_out/2nd_test/2004.02.12.11.22.39,p0,0,1076584959,2004.02.12.11.22.39,2nd
2162,/content/IMS_out/2nd_test/2004.02.12.11.32.39,p0,0,1076585559,2004.02.12.11.32.39,2nd
2163,/content/IMS_out/2nd_test/2004.02.12.11.42.39,p0,0,1076586159,2004.02.12.11.42.39,2nd
2164,/content/IMS_out/2nd_test/2004.02.12.11.52.39,p0,0,1076586759,2004.02.12.11.52.39,2nd
2165,/content/IMS_out/2nd_test/2004.02.12.12.02.39,p0,0,1076587359,2004.02.12.12.02.39,2nd
2166,/content/IMS_out/2nd_test/2004.02.12.12.12.39,p0,0,1076587959,2004.02.12.12.12.39,2nd
2167,/content/IMS_out/2nd_test/2004.02.12.12.22.39,p0,0,1076588559,2004.02.12.12.22.39,2nd
2168,/content/IMS_out/2nd_test/2004.02.12.12.32.39,p0,0,1076589159,2004.02.12.12.32.39,2nd
2169,/content/IMS_out/2nd_test/2004.02.12.12.42.39,p0,0,1076589759,2004.02.12.12.42.39,2nd
2170,/content/IMS_out/2nd_test/2004.02.12.12.52.39,p0,0,1076590359,2004.02.12.12.52.39,2nd
2171,/content/IMS_out/2nd_test/2004.02.12.13.02.39,p0,0,1076590959,2004.02.12.13.02.39,2nd
2172,/content/IMS_out/2nd_test/2004.02.12.13.12.39,p0,0,1076591559,2004.02.12.13.12.39,2nd
2173,/content/IMS_out/2nd_test/2004.02.12.13.22.39,p0,0,1076592159,2004.02.12.13.22.39,2nd
2174,/content/IMS_out/2nd_test/2004.02.12.13.32.39,p0,0,1076592759,2004.02.12.13.32.39,2nd
2175,/content/IMS_out/2nd_test/2004.02.12.13.42.39,p0,0,1076593359,2004.02.12.13.42.39,2nd
2176,/content/IMS_out/2nd_test/2004.02.12.13.52.39,p0,0,1076593959,2004.02.12.13.52.39,2nd
2177,/content/IMS_out/2nd_test/2004.02.12.14.02.39,p0,0,1076594559,2004.02.12.14.02.39,2nd
2178,/content/IMS_out/2nd_test/2004.02.12.14.12.39,p0,0,1076595159,2004.02.12.14.12.39,2nd
2179,/content/IMS_out/2nd_test/2004.02.12.14.22.39,p0,0,1076595759,2004.02.12.14.22.39,2nd
2180,/content/IMS_out/2nd_test/2004.02.12.14.32.39,p0,0,1076596359,2004.02.12.14.32.39,2nd
2181,/content/IMS_out/2nd_test/2004.02.12.14.42.39,p0,0,1076596959,2004.02.12.14.42.39,2nd
2182,/content/IMS_out/2nd_test/2004.02.12.14.52.39,p0,0,1076597559,2004.02.12.14.52.39,2nd
2183,/content/IMS_out/2nd_test/2004.02.12.15.02.39,p0,0,1076598159,2004.02.12.15.02.39,2nd
2184,/content/IMS_out/2nd_test/2004.02.12.15.12.39,p0,0,1076598759,2004.02.12.15.12.39,2nd
2185,/content/IMS_out/2nd_test/2004.02.12.15.22.39,p0,0,1076599359,2004.02.12.15.22.39,2nd
2186,/content/IMS_out/2nd_test/2004.02.12.15.32.39,p0,0,1076599959,2004.02.12.15.32.39,2nd
2187,/content/IMS_out/2nd_test/2004.02.12.15.42.39,p0,0,1076600559,2004.02.12.15.42.39,2nd
2188,/content/IMS_out/2nd_test/2004.02.12.15.52.39,p0,0,1076601159,2004.02.12.15.52.39,2nd
2189,/content/IMS_out/2nd_test/2004.02.12.16.02.39,p0,0,1076601759,2004.02.12.16.02.39,2nd
2190,/content/IMS_out/2nd_test/2004.02.12.16.12.39,p0,0,1076602359,2004.02.12.16.12.39,2nd
2191,/content/IMS_out/2nd_test/2004.02.12.16.22.39,p0,0,1076602959,2004.02.12.16.22.39,2nd
2192,/content/IMS_out/2nd_test/2004.02.12.16.32.39,p0,0,1076603559,2004.02.12.16.32.39,2nd
2193,/content/IMS_out/2nd_test/2004.02.12.16.42.39,p0,0,1076604159,2004.02.12.16.42.39,2nd
2194,/content/IMS_out/2nd_test/2004.02.12.16.52.39,p0,0,1076604759,2004.02.12.16.52.39,2nd
2195,/content/IMS_out/2nd_test/2004.02.12.17.02.39,p0,0,1076605359,2004.02.12.17.02.39,2nd
2196,/content/IMS_out/2nd_test/2004.02.12.17.12.39,p0,0,1076605959,2004.02.12.17.12.39,2nd
2197,/content/IMS_out/2nd_test/2004.02.12.17.22.39,p0,0,1076606559,2004.02.12.17.22.39,2nd
2198,/content/IMS_out/2nd_test/2004.02.12.17.32.39,p0,0,1076607159,2004.02.12.17.32.39,2nd
2199,/content/IMS_out/2nd_test/2004.02.12.17.42.39,p0,0,1076607759,2004.02.12.17.42.39,2nd
2200,/content/IMS_out/2nd_test/2004.02.12.17.52.39,p0,0,1076608359,2004.02.12.17.52.39,2nd
2201,/content/IMS_out/2nd_test/2004.02.12.18.02.39,p0,0,1076608959,2004.02.12.18.02.39,2nd
2202,/content/IMS_out/2nd_test/2004.02.12.18.12.39,p0,0,1076609559,2004.02.12.18.12.39,2nd
2203,/content/IMS_out/2nd_test/2004.02.12.18.22.39,p0,0,1076610159,2004.02.12.18.22.39,2nd
2204,/content/IMS_out/2nd_test/2004.02.12.18.32.39,p0,0,1076610759,2004.02.12.18.32.39,2nd
2205,/content/IMS_out/2nd_test/2004.02.12.18.42.39,p0,0,1076611359,2004.02.12.18.42.39,2nd
2206,/content/IMS_out/2nd_test/2004.02.12.18.52.39,p0,0,1076611959,2004.02.12.18.52.39,2nd
2207,/content/IMS_out/2nd_test/2004.02.12.19.02.39,p0,0,1076612559,2004.02.12.19.02.39,2nd
2208,/content/IMS_out/2nd_test/2004.02.12.19.12.39,p0,0,1076613159,2004.02.12.19.12.39,2nd
2209,/content/IMS_out/2nd_test/2004.02.12.19.22.39,p0,0,1076613759,2004.02.12.19.22.39,2nd
2210,/content/IMS_out/2nd_test/2004.02.12.19.32.39,p0,0,1076614359,2004.02.12.19.32.39,2nd
2211,/content/IMS_out/2nd_test/2004.02.12.19.42.39,p0,0,1076614959,2004.02.12.19.42.39,2nd
2212,/content/IMS_out/2nd_test/2004.02.12.19.52.39,p0,0,1076615559,2004.02.12.19.52.39,2nd
2213,/content/IMS_out/2nd_test/2004.02.12.20.02.39,p0,0,1076616159,2004.02.12.20.02.39,2nd
2214,/content/IMS_out/2nd_test/2004.02.12.20.12.39,p0,0,1076616759,2004.02.12.20.12.39,2nd
2215,/content/IMS_out/2nd_test/2004.02.12.20.22.39,p0,0,1076617359,2004.02.12.20.22.39,2nd
2216,/content/IMS_out/2nd_test/2004.02.12.20.32.39,p0,0,1076617959,2004.02.12.20.32.39,2nd
2217,/content/IMS_out/2nd_test/2004.02.12.20.42.39,p0,0,1076618559,2004.02.12.20.42.39,2nd
2218,/content/IMS_out/2nd_test/2004.02.12.20.52.39,p0,0,1076619159,2004.02.12.20.52.39,2nd
2219,/content/IMS_out/2nd_test/2004.02.12.21.02.39,p0,0,1076619759,2004.02.12.21.02.39,2nd
2220,/content/IMS_out/2nd_test/2004.02.12.21.12.39,p0,0,1076620359,2004.02.12.21.12.39,2nd
2221,/content/IMS_out/2nd_test/2004.02.12.21.22.39,p0,0,1076620959,2004.02.12.21.22.39,2nd
2222,/content/IMS_out/2nd_test/2004.02.12.21.32.39,p0,0,1076621559,2004.02.12.21.32.39,2nd
2223,/content/IMS_out/2nd_test/2004.02.12.21.42.39,p0,0,1076622159,2004.02.12.21.42.39,2nd
2224,/content/IMS_out/2nd_test/2004.02.12.21.52.39,p0,0,1076622759,2004.02.12.21.52.39,2nd
2225,/content/IMS_out/2nd_test/2004.02.12.22.02.39,p0,0,1076623359,2004.02.12.22.02.39,2nd
2226,/content/IMS_out/2nd_test/2004.02.12.22.12.39,p0,0,1076623959,2004.02.12.22.12.39,2nd
2227,/content/IMS_out/2nd_test/2004.02.12.22.22.39,p0,0,1076624559,2004.02.12.22.22.39,2nd
2228,/content/IMS_out/2nd_test/2004.02.12.22.32.39,p0,0,1076625159,2004.02.12.22.32.39,2nd
2229,/content/IMS_out/2nd_test/2004.02.12.22.42.39,p0,0,1076625759,2004.02.12.22.42.39,2nd
2230,/content/IMS_out/2nd_test/2004.02.12.22.52.39,p0,0,1076626359,2004.02.12.22.52.39,2nd
2231,/content/IMS_out/2nd_test/2004.02.12.23.02.39,p0,0,1076626959,2004.02.12.23.02.39,2nd
2232,/content/IMS_out/2nd_test/2004.02.12.23.12.39,p0,0,1076627559,2004.02.12.23.12.39,2nd
2233,/content/IMS_out/2nd_test/2004.02.12.23.22.39,p0,0,1076628159,2004.02.12.23.22.39,2nd
2234,/content/IMS_out/2nd_test/2004.02.12.23.32.39,p0,0,1076628759,2004.02.12.23.32.39,2nd
2235,/content/IMS_out/2nd_test/2004.02.12.23.42.39,p0,0,1076629359,2004.02.12.23.42.39,2nd
2236,/content/IMS_out/2nd_test/2004.02.12.23.52.39,p0,0,1076629959,2004.02.12.23.52.39,2nd
2237,/content/IMS_out/2nd_test/2004.02.13.00.02.39,p0,0,1076630559,2004.02.13.00.02.39,2nd
2238,/content/IMS_out/2nd_test/2004.02.13.00.12.39,p0,0,1076631159,2004.02.13.00.12.39,2nd
2239,/content/IMS_out/2nd_test/2004.02.13.00.22.39,p0,0,1076631759,2004.02.13.00.22.39,2nd
2240,/content/IMS_out/2nd_test/2004.02.13.00.32.39,p0,0,1076632359,2004.02.13.00.32.39,2nd
2241,/content/IMS_out/2nd_test/2004.02.13.00.42.39,p0,0,1076632959,2004.02.13.00.42.39,2nd
2242,/content/IMS_out/2nd_test/2004.02.13.00.52.39,p0,0,1076633559,2004.02.13.00.52.39,2nd
2243,/content/IMS_out/2nd_test/2004.02.13.01.02.39,p0,0,1076634159,2004.02.13.01.02.39,2nd
2244,/content/IMS_out/2nd_test/2004.02.13.01.12.39,p0,0,1076634759,2004.02.13.01.12.39,2nd
2245,/content/IMS_out/2nd_test/2004.02.13.01.22.39,p0,0,1076635359,2004.02.13.01.22.39,2nd
2246,/content/IMS_out/2nd_test/2004.02.13.01.32.39,p0,0,1076635959,2004.02.13.01.32.39,2nd
2247,/content/IMS_out/2nd_test/2004.02.13.01.42.39,p0,0,1076636559,2004.02.13.01.42.39,2nd
2248,/content/IMS_out/2nd_test/2004.02.13.01.52.39,p0,0,1076637159,2004.02.13.01.52.39,2nd
2249,/content/IMS_out/2nd_test/2004.02.13.02.02.39,p0,0,1076637759,2004.02.13.02.02.39,2nd
2250,/content/IMS_out/2nd_test/2004.02.13.02.12.39,p0,0,1076638359,2004.02.13.02.12.39,2nd
2251,/content/IMS_out/2nd_test/2004.02.13.02.22.39,p0,0,1076638959,2004.02.13.02.22.39,2nd
2252,/content/IMS_out/2nd_test/2004.02.13.02.32.39,p0,0,1076639559,2004.02.13.02.32.39,2nd
2253,/content/IMS_out/2nd_test/2004.02.13.02.42.39,p0,0,1076640159,2004.02.13.02.42.39,2nd
2254,/content/IMS_out/2nd_test/2004.02.13.02.52.39,p0,0,1076640759,2004.02.13.02.52.39,2nd
2255,/content/IMS_out/2nd_test/2004.02.13.03.02.39,p0,0,1076641359,2004.02.13.03.02.39,2nd
2256,/content/IMS_out/2nd_test/2004.02.13.03.12.39,p0,0,1076641959,2004.02.13.03.12.39,2nd
2257,/content/IMS_out/2nd_test/2004.02.13.03.22.39,p0,0,1076642559,2004.02.13.03.22.39,2nd
2258,/content/IMS_out/2nd_test/2004.02.13.03.32.39,p0,0,1076643159,2004.02.13.03.32.39,2nd
2259,/content/IMS_out/2nd_test/2004.02.13.03.42.39,p0,0,1076643759,2004.02.13.03.42.39,2nd
2260,/content/IMS_out/2nd_test/2004.02.13.03.52.39,p0,0,1076644359,2004.02.13.03.52.39,2nd
2261,/content/IMS_out/2nd_test/2004.02.13.04.02.39,p0,0,1076644959,2004.02.13.04.02.39,2nd
2262,/content/IMS_out/2nd_test/2004.02.13.04.12.39,p0,0,1076645559,2004.02.13.04.12.39,2nd
2263,/content/IMS_out/2nd_test/2004.02.13.04.22.39,p0,0,1076646159,2004.02.13.04.22.39,2nd
2264,/content/IMS_out/2nd_test/2004.02.13.04.32.39,p0,0,1076646759,2004.02.13.04.32.39,2nd
2265,/content/IMS_out/2nd_test/2004.02.13.04.42.39,p0,0,1076647359,2004.02.13.04.42.39,2nd
2266,/content/IMS_out/2nd_test/2004.02.13.04.52.39,p0,0,1076647959,2004.02.13.04.52.39,2nd
2267,/content/IMS_out/2nd_test/2004.02.13.05.02.39,p0,0,1076648559,2004.02.13.05.02.39,2nd
2268,/content/IMS_out/2nd_test/2004.02.13.05.12.39,p0,0,1076649159,2004.02.13.05.12.39,2nd
2269,/content/IMS_out/2nd_test/2004.02.13.05.22.39,p0,0,1076649759,2004.02.13.05.22.39,2nd
2270,/content/IMS_out/2nd_test/2004.02.13.05.32.39,p0,0,1076650359,2004.02.13.05.32.39,2nd
2271,/content/IMS_out/2nd_test/2004.02.13.05.42.39,p0,0,1076650959,2004.02.13.05.42.39,2nd
2272,/content/IMS_out/2nd_test/2004.02.13.05.52.39,p0,0,1076651559,2004.02.13.05.52.39,2nd
2273,/content/IMS_out/2nd_test/2004.02.13.06.02.39,p0,0,1076652159,2004.02.13.06.02.39,2nd
2274,/content/IMS_out/2nd_test/2004.02.13.06.12.39,p0,0,1076652759,2004.02.13.06.12.39,2nd
2275,/content/IMS_out/2nd_test/2004.02.13.06.22.39,p0,0,1076653359,2004.02.13.06.22.39,2nd
2276,/content/IMS_out/2nd_test/2004.02.13.06.32.39,test,0,1076653959,2004.02.13.06.32.39,2nd
2277,/content/IMS_out/2nd_test/2004.02.13.06.42.39,test,0,1076654559,2004.02.13.06.42.39,2nd
2278,/content/IMS_out/2nd_test/2004.02.13.06.52.39,test,0,1076655159,2004.02.13.06.52.39,2nd
2279,/content/IMS_out/2nd_test/2004.02.13.07.02.39,test,0,1076655759,2004.02.13.07.02.39,2nd
2280,/content/IMS_out/2nd_test/2004.02.13.07.12.39,test,0,1076656359,2004.02.13.07.12.39,2nd
2281,/content/IMS_out/2nd_test/2004.02.13.07.22.39,test,0,1076656959,2004.02.13.07.22.39,2nd
2282,/content/IMS_out/2nd_test/2004.02.13.07.32.39,test,0,1076657559,2004.02.13.07.32.39,2nd
2283,/content/IMS_out/2nd_test/2004.02.13.07.42.39,test,0,1076658159,2004.02.13.07.42.39,2nd
2284,/content/IMS_out/2nd_test/2004.02.13.07.52.39,test,0,1076658759,2004.02.13.07.52.39,2nd
2285,/content/IMS_out/2nd_test/2004.02.13.08.02.39,test,0,1076659359,2004.02.13.08.02.39,2nd
2286,/content/IMS_out/2nd_test/2004.02.13.08.12.39,test,0,1076659959,2004.02.13.08.12.39,2nd
2287,/content/IMS_out/2nd_test/2004.02.13.08.22.39,test,0,1076660559,2004.02.13.08.22.39,2nd
2288,/content/IMS_out/2nd_test/2004.02.13.08.32.39,test,0,1076661159,2004.02.13.08.32.39,2nd
2289,/content/IMS_out/2nd_test/2004.02.13.08.42.39,test,0,1076661759,2004.02.13.08.42.39,2nd
2290,/content/IMS_out/2nd_test/2004.02.13.08.52.39,test,0,1076662359,2004.02.13.08.52.39,2nd
2291,/content/IMS_out/2nd_test/2004.02.13.09.02.39,test,0,1076662959,2004.02.13.09.02.39,2nd
2292,/content/IMS_out/2nd_test/2004.02.13.09.12.39,test,0,1076663559,2004.02.13.09.12.39,2nd
2293,/content/IMS_out/2nd_test/2004.02.13.09.22.39,test,0,1076664159,2004.02.13.09.22.39,2nd
2294,/content/IMS_out/2nd_test/2004.02.13.09.32.39,test,0,1076664759,2004.02.13.09.32.39,2nd
2295,/content/IMS_out/2nd_test/2004.02.13.09.42.39,test,0,1076665359,2004.02.13.09.42.39,2nd
2296,/content/IMS_out/2nd_test/2004.02.13.09.52.39,test,0,1076665959,2004.02.13.09.52.39,2nd
2297,/content/IMS_out/2nd_test/2004.02.13.10.02.39,test,0,1076666559,2004.02.13.10.02.39,2nd
2298,/content/IMS_out/2nd_test/2004.02.13.10.12.39,test,0,1076667159,2004.02.13.10.12.39,2nd
2299,/content/IMS_out/2nd_test/2004.02.13.10.22.39,test,0,1076667759,2004.02.13.10.22.39,2nd
2300,/content/IMS_out/2nd_test/2004.02.13.10.32.39,test,0,1076668359,2004.02.13.10.32.39,2nd
2301,/content/IMS_out/2nd_test/2004.02.13.10.42.39,test,0,1076668959,2004.02.13.10.42.39,2nd
2302,/content/IMS_out/2nd_test/2004.02.13.10.52.39,test,0,1076669559,2004.02.13.10.52.39,2nd
2303,/content/IMS_out/2nd_test/2004.02.13.11.02.39,test,0,1076670159,2004.02.13.11.02.39,2nd
2304,/content/IMS_out/2nd_test/2004.02.13.11.12.39,test,0,1076670759,2004.02.13.11.12.39,2nd
2305,/content/IMS_out/2nd_test/2004.02.13.11.22.39,test,0,1076671359,2004.02.13.11.22.39,2nd
2306,/content/IMS_out/2nd_test/2004.02.13.11.32.39,test,0,1076671959,2004.02.13.11.32.39,2nd
2307,/content/IMS_out/2nd_test/2004.02.13.11.42.39,test,0,1076672559,2004.02.13.11.42.39,2nd
2308,/content/IMS_out/2nd_test/2004.02.13.11.52.39,test,0,1076673159,2004.02.13.11.52.39,2nd
2309,/content/IMS_out/2nd_test/2004.02.13.12.02.39,test,0,1076673759,2004.02.13.12.02.39,2nd
2310,/content/IMS_out/2nd_test/2004.02.13.12.12.39,test,0,1076674359,2004.02.13.12.12.39,2nd
2311,/content/IMS_out/2nd_test/2004.02.13.12.22.39,test,0,1076674959,2004.02.13.12.22.39,2nd
2312,/content/IMS_out/2nd_test/2004.02.13.12.32.39,test,0,1076675559,2004.02.13.12.32.39,2nd
2313,/content/IMS_out/2nd_test/2004.02.13.12.42.39,test,0,1076676159,2004.02.13.12.42.39,2nd
2314,/content/IMS_out/2nd_test/2004.02.13.12.52.39,test,0,1076676759,2004.02.13.12.52.39,2nd
2315,/content/IMS_out/2nd_test/2004.02.13.13.02.39,test,0,1076677359,2004.02.13.13.02.39,2nd
2316,/content/IMS_out/2nd_test/2004.02.13.13.12.39,test,0,1076677959,2004.02.13.13.12.39,2nd
2317,/content/IMS_out/2nd_test/2004.02.13.13.22.39,test,0,1076678559,2004.02.13.13.22.39,2nd
2318,/content/IMS_out/2nd_test/2004.02.13.13.32.39,test,0,1076679159,2004.02.13.13.32.39,2nd
2319,/content/IMS_out/2nd_test/2004.02.13.13.42.39,test,0,1076679759,2004.02.13.13.42.39,2nd
2320,/content/IMS_out/2nd_test/2004.02.13.13.52.39,test,0,1076680359,2004.02.13.13.52.39,2nd
2321,/content/IMS_out/2nd_test/2004.02.13.14.02.39,test,0,1076680959,2004.02.13.14.02.39,2nd
2322,/content/IMS_out/2nd_test/2004.02.13.14.12.39,test,0,1076681559,2004.02.13.14.12.39,2nd
2323,/content/IMS_out/2nd_test/2004.02.13.14.22.39,test,0,1076682159,2004.02.13.14.22.39,2nd
2324,/content/IMS_out/2nd_test/2004.02.13.14.32.39,test,0,1076682759,2004.02.13.14.32.39,2nd
2325,/content/IMS_out/2nd_test/2004.02.13.14.42.39,test,0,1076683359,2004.02.13.14.42.39,2nd
2326,/content/IMS_out/2nd_test/2004.02.13.14.52.39,test,0,1076683959,2004.02.13.14.52.39,2nd
2327,/content/IMS_out/2nd_test/2004.02.13.15.02.39,test,0,1076684559,2004.02.13.15.02.39,2nd
2328,/content/IMS_out/2nd_test/2004.02.13.15.12.39,test,0,1076685159,2004.02.13.15.12.39,2nd
2329,/content/IMS_out/2nd_test/2004.02.13.15.22.39,test,0,1076685759,2004.02.13.15.22.39,2nd
2330,/content/IMS_out/2nd_test/2004.02.13.15.32.39,test,0,1076686359,2004.02.13.15.32.39,2nd
2331,/content/IMS_out/2nd_test/2004.02.13.15.42.39,test,0,1076686959,2004.02.13.15.42.39,2nd
2332,/content/IMS_out/2nd_test/2004.02.13.15.52.39,test,0,1076687559,2004.02.13.15.52.39,2nd
2333,/content/IMS_out/2nd_test/2004.02.13.16.02.39,test,0,1076688159,2004.02.13.16.02.39,2nd
2334,/content/IMS_out/2nd_test/2004.02.13.16.12.39,test,0,1076688759,2004.02.13.16.12.39,2nd
2335,/content/IMS_out/2nd_test/2004.02.13.16.22.39,test,0,1076689359,2004.02.13.16.22.39,2nd
2336,/content/IMS_out/2nd_test/2004.02.13.16.32.39,test,0,1076689959,2004.02.13.16.32.39,2nd
2337,/content/IMS_out/2nd_test/2004.02.13.16.42.39,test,0,1076690559,2004.02.13.16.42.39,2nd
2338,/content/IMS_out/2nd_test/2004.02.13.16.52.39,test,0,1076691159,2004.02.13.16.52.39,2nd
2339,/content/IMS_out/2nd_test/2004.02.13.17.02.39,test,0,1076691759,2004.02.13.17.02.39,2nd
2340,/content/IMS_out/2nd_test/2004.02.13.17.12.39,test,0,1076692359,2004.02.13.17.12.39,2nd
2341,/content/IMS_out/2nd_test/2004.02.13.17.22.39,test,0,1076692959,2004.02.13.17.22.39,2nd
2342,/content/IMS_out/2nd_test/2004.02.13.17.32.39,test,0,1076693559,2004.02.13.17.32.39,2nd
2343,/content/IMS_out/2nd_test/2004.02.13.17.42.39,test,0,1076694159,2004.02.13.17.42.39,2nd
2344,/content/IMS_out/2nd_test/2004.02.13.17.52.39,test,0,1076694759,2004.02.13.17.52.39,2nd
2345,/content/IMS_out/2nd_test/2004.02.13.18.02.39,test,0,1076695359,2004.02.13.18.02.39,2nd
2346,/content/IMS_out/2nd_test/2004.02.13.18.12.39,test,0,1076695959,2004.02.13.18.12.39,2nd
2347,/content/IMS_out/2nd_test/2004.02.13.18.22.39,test,0,1076696559,2004.02.13.18.22.39,2nd
2348,/content/IMS_out/2nd_test/2004.02.13.18.32.39,test,0,1076697159,2004.02.13.18.32.39,2nd
2349,/content/IMS_out/2nd_test/2004.02.13.18.42.39,test,0,1076697759,2004.02.13.18.42.39,2nd
2350,/content/IMS_out/2nd_test/2004.02.13.18.52.39,test,0,1076698359,2004.02.13.18.52.39,2nd
2351,/content/IMS_out/2nd_test/2004.02.13.19.02.39,test,0,1076698959,2004.02.13.19.02.39,2nd
2352,/content/IMS_out/2nd_test/2004.02.13.19.12.39,test,0,1076699559,2004.02.13.19.12.39,2nd
2353,/content/IMS_out/2nd_test/2004.02.13.19.22.39,test,0,1076700159,2004.02.13.19.22.39,2nd
2354,/content/IMS_out/2nd_test/2004.02.13.19.32.39,test,0,1076700759,2004.02.13.19.32.39,2nd
2355,/content/IMS_out/2nd_test/2004.02.13.19.42.39,test,0,1076701359,2004.02.13.19.42.39,2nd
2356,/content/IMS_out/2nd_test/2004.02.13.19.52.39,test,0,1076701959,2004.02.13.19.52.39,2nd
2357,/content/IMS_out/2nd_test/2004.02.13.20.02.39,test,0,1076702559,2004.02.13.20.02.39,2nd
2358,/content/IMS_out/2nd_test/2004.02.13.20.12.39,test,0,1076703159,2004.02.13.20.12.39,2nd
2359,/content/IMS_out/2nd_test/2004.02.13.20.22.39,test,0,1076703759,2004.02.13.20.22.39,2nd
2360,/content/IMS_out/2nd_test/2004.02.13.20.32.39,test,0,1076704359,2004.02.13.20.32.39,2nd
2361,/content/IMS_out/2nd_test/2004.02.13.20.42.39,test,0,1076704959,2004.02.13.20.42.39,2nd
2362,/content/IMS_out/2nd_test/2004.02.13.20.52.39,test,0,1076705559,2004.02.13.20.52.39,2nd
2363,/content/IMS_out/2nd_test/2004.02.13.21.02.39,test,0,1076706159,2004.02.13.21.02.39,2nd
2364,/content/IMS_out/2nd_test/2004.02.13.21.12.39,test,0,1076706759,2004.02.13.21.12.39,2nd
2365,/content/IMS_out/2nd_test/2004.02.13.21.22.39,test,0,1076707359,2004.02.13.21.22.39,2nd
2366,/content/IMS_out/2nd_test/2004.02.13.21.32.39,test,0,1076707959,2004.02.13.21.32.39,2nd
2367,/content/IMS_out/2nd_test/2004.02.13.21.42.39,test,0,1076708559,2004.02.13.21.42.39,2nd
2368,/content/IMS_out/2nd_test/2004.02.13.21.52.39,test,0,1076709159,2004.02.13.21.52.39,2nd
2369,/content/IMS_out/2nd_test/2004.02.13.22.02.39,test,0,1076709759,2004.02.13.22.02.39,2nd
2370,/content/IMS_out/2nd_test/2004.02.13.22.12.39,test,0,1076710359,2004.02.13.22.12.39,2nd
2371,/content/IMS_out/2nd_test/2004.02.13.22.22.39,test,0,1076710959,2004.02.13.22.22.39,2nd
2372,/content/IMS_out/2nd_test/2004.02.13.22.32.39,test,0,1076711559,2004.02.13.22.32.39,2nd
2373,/content/IMS_out/2nd_test/2004.02.13.22.42.39,test,0,1076712159,2004.02.13.22.42.39,2nd
2374,/content/IMS_out/2nd_test/2004.02.13.22.52.39,test,0,1076712759,2004.02.13.22.52.39,2nd
2375,/content/IMS_out/2nd_test/2004.02.13.23.02.39,test,0,1076713359,2004.02.13.23.02.39,2nd
2376,/content/IMS_out/2nd_test/2004.02.13.23.12.39,test,0,1076713959,2004.02.13.23.12.39,2nd
2377,/content/IMS_out/2nd_test/2004.02.13.23.22.39,test,0,1076714559,2004.02.13.23.22.39,2nd
2378,/content/IMS_out/2nd_test/2004.02.13.23.32.39,test,0,1076715159,2004.02.13.23.32.39,2nd
2379,/content/IMS_out/2nd_test/2004.02.13.23.42.39,test,0,1076715759,2004.02.13.23.42.39,2nd
2380,/content/IMS_out/2nd_test/2004.02.13.23.52.39,test,0,1076716359,2004.02.13.23.52.39,2nd
2381,/content/IMS_out/2nd_test/2004.02.14.00.02.39,test,0,1076716959,2004.02.14.00.02.39,2nd
2382,/content/IMS_out/2nd_test/2004.02.14.00.12.39,test,0,1076717559,2004.02.14.00.12.39,2nd
2383,/content/IMS_out/2nd_test/2004.02.14.00.22.39,test,0,1076718159,2004.02.14.00.22.39,2nd
2384,/content/IMS_out/2nd_test/2004.02.14.00.32.39,test,0,1076718759,2004.02.14.00.32.39,2nd
2385,/content/IMS_out/2nd_test/2004.02.14.00.42.39,test,0,1076719359,2004.02.14.00.42.39,2nd
2386,/content/IMS_out/2nd_test/2004.02.14.00.52.39,test,0,1076719959,2004.02.14.00.52.39,2nd
2387,/content/IMS_out/2nd_test/2004.02.14.01.02.39,test,0,1076720559,2004.02.14.01.02.39,2nd
2388,/content/IMS_out/2nd_test/2004.02.14.01.12.39,test,0,1076721159,2004.02.14.01.12.39,2nd
2389,/content/IMS_out/2nd_test/2004.02.14.01.22.39,test,0,1076721759,2004.02.14.01.22.39,2nd
2390,/content/IMS_out/2nd_test/2004.02.14.01.32.39,test,0,1076722359,2004.02.14.01.32.39,2nd
2391,/content/IMS_out/2nd_test/2004.02.14.01.42.39,test,0,1076722959,2004.02.14.01.42.39,2nd
2392,/content/IMS_out/2nd_test/2004.02.14.01.52.39,test,0,1076723559,2004.02.14.01.52.39,2nd
2393,/content/IMS_out/2nd_test/2004.02.14.02.02.39,test,0,1076724159,2004.02.14.02.02.39,2nd
2394,/content/IMS_out/2nd_test/2004.02.14.02.12.39,test,0,1076724759,2004.02.14.02.12.39,2nd
2395,/content/IMS_out/2nd_test/2004.02.14.02.22.39,test,0,1076725359,2004.02.14.02.22.39,2nd
2396,/content/IMS_out/2nd_test/2004.02.14.02.32.39,test,0,1076725959,2004.02.14.02.32.39,2nd
2397,/content/IMS_out/2nd_test/2004.02.14.02.42.39,test,0,1076726559,2004.02.14.02.42.39,2nd
2398,/content/IMS_out/2nd_test/2004.02.14.02.52.39,test,0,1076727159,2004.02.14.02.52.39,2nd
2399,/content/IMS_out/2nd_test/2004.02.14.03.02.39,test,0,1076727759,2004.02.14.03.02.39,2nd
2400,/content/IMS_out/2nd_test/2004.02.14.03.12.39,test,0,1076728359,2004.02.14.03.12.39,2nd
2401,/content/IMS_out/2nd_test/2004.02.14.03.22.39,test,0,1076728959,2004.02.14.03.22.39,2nd
2402,/content/IMS_out/2nd_test/2004.02.14.03.32.39,test,0,1076729559,2004.02.14.03.32.39,2nd
2403,/content/IMS_out/2nd_test/2004.02.14.03.42.39,test,0,1076730159,2004.02.14.03.42.39,2nd
2404,/content/IMS_out/2nd_test/2004.02.14.03.52.39,test,0,1076730759,2004.02.14.03.52.39,2nd
2405,/content/IMS_out/2nd_test/2004.02.14.04.02.39,test,0,1076731359,2004.02.14.04.02.39,2nd
2406,/content/IMS_out/2nd_test/2004.02.14.04.12.39,test,0,1076731959,2004.02.14.04.12.39,2nd
2407,/content/IMS_out/2nd_test/2004.02.14.04.22.39,test,0,1076732559,2004.02.14.04.22.39,2nd
2408,/content/IMS_out/2nd_test/2004.02.14.04.32.39,test,0,1076733159,2004.02.14.04.32.39,2nd
2409,/content/IMS_out/2nd_test/2004.02.14.04.42.39,test,0,1076733759,2004.02.14.04.42.39,2nd
2410,/content/IMS_out/2nd_test/2004.02.14.04.52.39,test,0,1076734359,2004.02.14.04.52.39,2nd
2411,/content/IMS_out/2nd_test/2004.02.14.05.02.39,test,0,1076734959,2004.02.14.05.02.39,2nd
2412,/content/IMS_out/2nd_test/2004.02.14.05.12.39,test,0,1076735559,2004.02.14.05.12.39,2nd
2413,/content/IMS_out/2nd_test/2004.02.14.05.22.39,test,0,1076736159,2004.02.14.05.22.39,2nd
2414,/content/IMS_out/2nd_test/2004.02.14.05.32.39,test,0,1076736759,2004.02.14.05.32.39,2nd
2415,/content/IMS_out/2nd_test/2004.02.14.05.42.39,test,0,1076737359,2004.02.14.05.42.39,2nd
2416,/content/IMS_out/2nd_test/2004.02.14.05.52.39,test,0,1076737959,2004.02.14.05.52.39,2nd
2417,/content/IMS_out/2nd_test/2004.02.14.06.02.39,test,0,1076738559,2004.02.14.06.02.39,2nd
2418,/content/IMS_out/2nd_test/2004.02.14.06.12.39,test,0,1076739159,2004.02.14.06.12.39,2nd
2419,/content/IMS_out/2nd_test/2004.02.14.06.22.39,test,0,1076739759,2004.02.14.06.22.39,2nd
2420,/content/IMS_out/2nd_test/2004.02.14.06.32.39,test,0,1076740359,2004.02.14.06.32.39,2nd
2421,/content/IMS_out/2nd_test/2004.02.14.06.42.39,test,0,1076740959,2004.02.14.06.42.39,2nd
2422,/content/IMS_out/2nd_test/2004.02.14.06.52.39,test,0,1076741559,2004.02.14.06.52.39,2nd
2423,/content/IMS_out/2nd_test/2004.02.14.07.02.39,test,0,1076742159,2004.02.14.07.02.39,2nd
2424,/content/IMS_out/2nd_test/2004.02.14.07.12.39,test,0,1076742759,2004.02.14.07.12.39,2nd
2425,/content/IMS_out/2nd_test/2004.02.14.07.22.39,test,0,1076743359,2004.02.14.07.22.39,2nd
2426,/content/IMS_out/2nd_test/2004.02.14.07.32.39,test,0,1076743959,2004.02.14.07.32.39,2nd
2427,/content/IMS_out/2nd_test/2004.02.14.07.42.39,test,0,1076744559,2004.02.14.07.42.39,2nd
2428,/content/IMS_out/2nd_test/2004.02.14.07.52.39,test,0,1076745159,2004.02.14.07.52.39,2nd
2429,/content/IMS_out/2nd_test/2004.02.14.08.02.39,test,0,1076745759,2004.02.14.08.02.39,2nd
2430,/content/IMS_out/2nd_test/2004.02.14.08.12.39,test,0,1076746359,2004.02.14.08.12.39,2nd
2431,/content/IMS_out/2nd_test/2004.02.14.08.22.39,test,0,1076746959,2004.02.14.08.22.39,2nd
2432,/content/IMS_out/2nd_test/2004.02.14.08.32.39,test,0,1076747559,2004.02.14.08.32.39,2nd
2433,/content/IMS_out/2nd_test/2004.02.14.08.42.39,test,0,1076748159,2004.02.14.08.42.39,2nd
2434,/content/IMS_out/2nd_test/2004.02.14.08.52.39,test,0,1076748759,2004.02.14.08.52.39,2nd
2435,/content/IMS_out/2nd_test/2004.02.14.09.02.39,test,0,1076749359,2004.02.14.09.02.39,2nd
2436,/content/IMS_out/2nd_test/2004.02.14.09.12.39,test,0,1076749959,2004.02.14.09.12.39,2nd
2437,/content/IMS_out/2nd_test/2004.02.14.09.22.39,test,0,1076750559,2004.02.14.09.22.39,2nd
2438,/content/IMS_out/2nd_test/2004.02.14.09.32.39,test,0,1076751159,2004.02.14.09.32.39,2nd
2439,/content/IMS_out/2nd_test/2004.02.14.09.42.39,test,0,1076751759,2004.02.14.09.42.39,2nd
2440,/content/IMS_out/2nd_test/2004.02.14.09.52.39,test,0,1076752359,2004.02.14.09.52.39,2nd
2441,/content/IMS_out/2nd_test/2004.02.14.10.02.39,test,0,1076752959,2004.02.14.10.02.39,2nd
2442,/content/IMS_out/2nd_test/2004.02.14.10.12.39,test,0,1076753559,2004.02.14.10.12.39,2nd
2443,/content/IMS_out/2nd_test/2004.02.14.10.22.39,test,0,1076754159,2004.02.14.10.22.39,2nd
2444,/content/IMS_out/2nd_test/2004.02.14.10.32.39,test,0,1076754759,2004.02.14.10.32.39,2nd
2445,/content/IMS_out/2nd_test/2004.02.14.10.42.39,test,0,1076755359,2004.02.14.10.42.39,2nd
2446,/content/IMS_out/2nd_test/2004.02.14.10.52.39,test,0,1076755959,2004.02.14.10.52.39,2nd
2447,/content/IMS_out/2nd_test/2004.02.14.11.02.39,test,0,1076756559,2004.02.14.11.02.39,2nd
2448,/content/IMS_out/2nd_test/2004.02.14.11.12.39,test,0,1076757159,2004.02.14.11.12.39,2nd
2449,/content/IMS_out/2nd_test/2004.02.14.11.22.39,test,0,1076757759,2004.02.14.11.22.39,2nd
2450,/content/IMS_out/2nd_test/2004.02.14.11.32.39,test,0,1076758359,2004.02.14.11.32.39,2nd
2451,/content/IMS_out/2nd_test/2004.02.14.11.42.39,test,0,1076758959,2004.02.14.11.42.39,2nd
2452,/content/IMS_out/2nd_test/2004.02.14.11.52.39,test,0,1076759559,2004.02.14.11.52.39,2nd
2453,/content/IMS_out/2nd_test/2004.02.14.12.02.39,test,0,1076760159,2004.02.14.12.02.39,2nd
2454,/content/IMS_out/2nd_test/2004.02.14.12.12.39,test,0,1076760759,2004.02.14.12.12.39,2nd
2455,/content/IMS_out/2nd_test/2004.02.14.12.22.39,test,0,1076761359,2004.02.14.12.22.39,2nd
2456,/content/IMS_out/2nd_test/2004.02.14.12.32.39,test,0,1076761959,2004.02.14.12.32.39,2nd
2457,/content/IMS_out/2nd_test/2004.02.14.12.42.39,test,0,1076762559,2004.02.14.12.42.39,2nd
2458,/content/IMS_out/2nd_test/2004.02.14.12.52.39,test,0,1076763159,2004.02.14.12.52.39,2nd
2459,/content/IMS_out/2nd_test/2004.02.14.13.02.39,test,0,1076763759,2004.02.14.13.02.39,2nd
2460,/content/IMS_out/2nd_test/2004.02.14.13.12.39,test,0,1076764359,2004.02.14.13.12.39,2nd
2461,/content/IMS_out/2nd_test/2004.02.14.13.22.39,test,0,1076764959,2004.02.14.13.22.39,2nd
2462,/content/IMS_out/2nd_test/2004.02.14.13.32.39,test,0,1076765559,2004.02.14.13.32.39,2nd
2463,/content/IMS_out/2nd_test/2004.02.14.13.42.39,test,0,1076766159,2004.02.14.13.42.39,2nd
2464,/content/IMS_out/2nd_test/2004.02.14.13.52.39,test,0,1076766759,2004.02.14.13.52.39,2nd
2465,/content/IMS_out/2nd_test/2004.02.14.14.02.39,test,0,1076767359,2004.02.14.14.02.39,2nd
2466,/content/IMS_out/2nd_test/2004.02.14.14.12.39,test,0,1076767959,2004.02.14.14.12.39,2nd
2467,/content/IMS_out/2nd_test/2004.02.14.14.22.39,test,0,1076768559,2004.02.14.14.22.39,2nd
2468,/content/IMS_out/2nd_test/2004.02.14.14.32.39,test,0,1076769159,2004.02.14.14.32.39,2nd
2469,/content/IMS_out/2nd_test/2004.02.14.14.42.39,test,0,1076769759,2004.02.14.14.42.39,2nd
2470,/content/IMS_out/2nd_test/2004.02.14.14.52.39,test,0,1076770359,2004.02.14.14.52.39,2nd
2471,/content/IMS_out/2nd_test/2004.02.14.15.02.39,test,0,1076770959,2004.02.14.15.02.39,2nd
2472,/content/IMS_out/2nd_test/2004.02.14.15.12.39,test,0,1076771559,2004.02.14.15.12.39,2nd
2473,/content/IMS_out/2nd_test/2004.02.14.15.22.39,test,0,1076772159,2004.02.14.15.22.39,2nd
2474,/content/IMS_out/2nd_test/2004.02.14.15.32.39,test,0,1076772759,2004.02.14.15.32.39,2nd
2475,/content/IMS_out/2nd_test/2004.02.14.15.42.39,test,0,1076773359,2004.02.14.15.42.39,2nd
2476,/content/IMS_out/2nd_test/2004.02.14.15.52.39,test,0,1076773959,2004.02.14.15.52.39,2nd
2477,/content/IMS_out/2nd_test/2004.02.14.16.02.39,test,0,1076774559,2004.02.14.16.02.39,2nd
2478,/content/IMS_out/2nd_test/2004.02.14.16.12.39,test,0,1076775159,2004.02.14.16.12.39,2nd
2479,/content/IMS_out/2nd_test/2004.02.14.16.22.39,test,0,1076775759,2004.02.14.16.22.39,2nd
2480,/content/IMS_out/2nd_test/2004.02.14.16.32.39,test,0,1076776359,2004.02.14.16.32.39,2nd
2481,/content/IMS_out/2nd_test/2004.02.14.16.42.39,test,0,1076776959,2004.02.14.16.42.39,2nd
2482,/content/IMS_out/2nd_test/2004.02.14.16.52.39,test,0,1076777559,2004.02.14.16.52.39,2nd
2483,/content/IMS_out/2nd_test/2004.02.14.17.02.39,test,0,1076778159,2004.02.14.17.02.39,2nd
2484,/content/IMS_out/2nd_test/2004.02.14.17.12.39,test,0,1076778759,2004.02.14.17.12.39,2nd
2485,/content/IMS_out/2nd_test/2004.02.14.17.22.39,test,0,1076779359,2004.02.14.17.22.39,2nd
2486,/content/IMS_out/2nd_test/2004.02.14.17.32.39,test,0,1076779959,2004.02.14.17.32.39,2nd
2487,/content/IMS_out/2nd_test/2004.02.14.17.42.39,test,0,1076780559,2004.02.14.17.42.39,2nd
2488,/content/IMS_out/2nd_test/2004.02.14.17.52.39,test,0,1076781159,2004.02.14.17.52.39,2nd
2489,/content/IMS_out/2nd_test/2004.02.14.18.02.39,test,0,1076781759,2004.02.14.18.02.39,2nd
2490,/content/IMS_out/2nd_test/2004.02.14.18.12.39,test,0,1076782359,2004.02.14.18.12.39,2nd
2491,/content/IMS_out/2nd_test/2004.02.14.18.22.39,test,0,1076782959,2004.02.14.18.22.39,2nd
2492,/content/IMS_out/2nd_test/2004.02.14.18.32.39,test,0,1076783559,2004.02.14.18.32.39,2nd
2493,/content/IMS_out/2nd_test/2004.02.14.18.42.39,test,0,1076784159,2004.02.14.18.42.39,2nd
2494,/content/IMS_out/2nd_test/2004.02.14.18.52.39,test,0,1076784759,2004.02.14.18.52.39,2nd
2495,/content/IMS_out/2nd_test/2004.02.14.19.02.39,test,0,1076785359,2004.02.14.19.02.39,2nd
2496,/content/IMS_out/2nd_test/2004.02.14.19.12.39,test,0,1076785959,2004.02.14.19.12.39,2nd
2497,/content/IMS_out/2nd_test/2004.02.14.19.22.39,test,0,1076786559,2004.02.14.19.22.39,2nd
2498,/content/IMS_out/2nd_test/2004.02.14.19.32.39,test,0,1076787159,2004.02.14.19.32.39,2nd
2499,/content/IMS_out/2nd_test/2004.02.14.19.42.39,test,0,1076787759,2004.02.14.19.42.39,2nd
2500,/content/IMS_out/2nd_test/2004.02.14.19.52.39,test,0,1076788359,2004.02.14.19.52.39,2nd
2501,/content/IMS_out/2nd_test/2004.02.14.20.02.39,test,0,1076788959,2004.02.14.20.02.39,2nd
2502,/content/IMS_out/2nd_test/2004.02.14.20.12.39,test,0,1076789559,2004.02.14.20.12.39,2nd
2503,/content/IMS_out/2nd_test/2004.02.14.20.22.39,test,0,1076790159,2004.02.14.20.22.39,2nd
2504,/content/IMS_out/2nd_test/2004.02.14.20.32.39,test,0,1076790759,2004.02.14.20.32.39,2nd
2505,/content/IMS_out/2nd_test/2004.02.14.20.42.39,test,0,1076791359,2004.02.14.20.42.39,2nd
2506,/content/IMS_out/2nd_test/2004.02.14.20.52.39,test,0,1076791959,2004.02.14.20.52.39,2nd
2507,/content/IMS_out/2nd_test/2004.02.14.21.02.39,test,0,1076792559,2004.02.14.21.02.39,2nd
2508,/content/IMS_out/2nd_test/2004.02.14.21.12.39,test,0,1076793159,2004.02.14.21.12.39,2nd
2509,/content/IMS_out/2nd_test/2004.02.14.21.22.39,test,0,1076793759,2004.02.14.21.22.39,2nd
2510,/content/IMS_out/2nd_test/2004.02.14.21.32.39,test,0,1076794359,2004.02.14.21.32.39,2nd
2511,/content/IMS_out/2nd_test/2004.02.14.21.42.39,test,0,1076794959,2004.02.14.21.42.39,2nd
2512,/content/IMS_out/2nd_test/2004.02.14.21.52.39,test,0,1076795559,2004.02.14.21.52.39,2nd
2513,/content/IMS_out/2nd_test/2004.02.14.22.02.39,test,0,1076796159,2004.02.14.22.02.39,2nd
2514,/content/IMS_out/2nd_test/2004.02.14.22.12.39,test,0,1076796759,2004.02.14.22.12.39,2nd
2515,/content/IMS_out/2nd_test/2004.02.14.22.22.39,test,0,1076797359,2004.02.14.22.22.39,2nd
2516,/content/IMS_out/2nd_test/2004.02.14.22.32.39,test,0,1076797959,2004.02.14.22.32.39,2nd
2517,/content/IMS_out/2nd_test/2004.02.14.22.42.39,test,0,1076798559,2004.02.14.22.42.39,2nd
2518,/content/IMS_out/2nd_test/2004.02.14.22.52.39,test,0,1076799159,2004.02.14.22.52.39,2nd
2519,/content/IMS_out/2nd_test/2004.02.14.23.02.39,test,0,1076799759,2004.02.14.23.02.39,2nd
2520,/content/IMS_out/2nd_test/2004.02.14.23.12.39,test,0,1076800359,2004.02.14.23.12.39,2nd
2521,/content/IMS_out/2nd_test/2004.02.14.23.22.39,test,0,1076800959,2004.02.14.23.22.39,2nd
2522,/content/IMS_out/2nd_test/2004.02.14.23.32.39,test,0,1076801559,2004.02.14.23.32.39,2nd
2523,/content/IMS_out/2nd_test/2004.02.14.23.42.39,test,0,1076802159,2004.02.14.23.42.39,2nd
2524,/content/IMS_out/2nd_test/2004.02.14.23.52.39,test,0,1076802759,2004.02.14.23.52.39,2nd
2525,/content/IMS_out/2nd_test/2004.02.15.00.02.39,test,0,1076803359,2004.02.15.00.02.39,2nd
2890,/content/IMS_out/2nd_test/2004.02.17.12.52.39,test,1,1077022359,2004.02.17.12.52.39,2nd
2891,/content/IMS_out/2nd_test/2004.02.17.13.02.39,test,1,1077022959,2004.02.17.13.02.39,2nd
2892,/content/IMS_out/2nd_test/2004.02.17.13.12.39,test,1,1077023559,2004.02.17.13.12.39,2nd
2893,/content/IMS_out/2nd_test/2004.02.17.13.22.39,test,1,1077024159,2004.02.17.13.22.39,2nd
2894,/content/IMS_out/2nd_test/2004.02.17.13.32.39,test,1,1077024759,2004.02.17.13.32.39,2nd
2895,/content/IMS_out/2nd_test/2004.02.17.13.42.39,test,1,1077025359,2004.02.17.13.42.39,2nd
2896,/content/IMS_out/2nd_test/2004.02.17.13.52.39,test,1,1077025959,2004.02.17.13.52.39,2nd
2897,/content/IMS_out/2nd_test/2004.02.17.14.02.39,test,1,1077026559,2004.02.17.14.02.39,2nd
2898,/content/IMS_out/2nd_test/2004.02.17.14.12.39,test,1,1077027159,2004.02.17.14.12.39,2nd
2899,/content/IMS_out/2nd_test/2004.02.17.14.22.39,test,1,1077027759,2004.02.17.14.22.39,2nd
2900,/content/IMS_out/2nd_test/2004.02.17.14.32.39,test,1,1077028359,2004.02.17.14.32.39,2nd
2901,/content/IMS_out/2nd_test/2004.02.17.14.42.39,test,1,1077028959,2004.02.17.14.42.39,2nd
2902,/content/IMS_out/2nd_test/2004.02.17.14.52.39,test,1,1077029559,2004.02.17.14.52.39,2nd
2903,/content/IMS_out/2nd_test/2004.02.17.15.02.39,test,1,1077030159,2004.02.17.15.02.39,2nd
2904,/content/IMS_out/2nd_test/2004.02.17.15.12.39,test,1,1077030759,2004.02.17.15.12.39,2nd
2905,/content/IMS_out/2nd_test/2004.02.17.15.22.39,test,1,1077031359,2004.02.17.15.22.39,2nd
2906,/content/IMS_out/2nd_test/2004.02.17.15.32.39,test,1,1077031959,2004.02.17.15.32.39,2nd
2907,/content/IMS_out/2nd_test/2004.02.17.15.42.39,test,1,1077032559,2004.02.17.15.42.39,2nd
2908,/content/IMS_out/2nd_test/2004.02.17.15.52.39,test,1,1077033159,2004.02.17.15.52.39,2nd
2909,/content/IMS_out/2nd_test/2004.02.17.16.02.39,test,1,1077033759,2004.02.17.16.02.39,2nd
2910,/content/IMS_out/2nd_test/2004.02.17.16.12.39,test,1,1077034359,2004.02.17.16.12.39,2nd
2911,/content/IMS_out/2nd_test/2004.02.17.16.22.39,test,1,1077034959,2004.02.17.16.22.39,2nd
2912,/content/IMS_out/2nd_test/2004.02.17.16.32.39,test,1,1077035559,2004.02.17.16.32.39,2nd
2913,/content/IMS_out/2nd_test/2004.02.17.16.42.39,test,1,1077036159,2004.02.17.16.42.39,2nd
2914,/content/IMS_out/2nd_test/2004.02.17.16.52.39,test,1,1077036759,2004.02.17.16.52.39,2nd
2915,/content/IMS_out/2nd_test/2004.02.17.17.02.39,test,1,1077037359,2004.02.17.17.02.39,2nd
2916,/content/IMS_out/2nd_test/2004.02.17.17.12.39,test,1,1077037959,2004.02.17.17.12.39,2nd
2917,/content/IMS_out/2nd_test/2004.02.17.17.22.39,test,1,1077038559,2004.02.17.17.22.39,2nd
2918,/content/IMS_out/2nd_test/2004.02.17.17.32.39,test,1,1077039159,2004.02.17.17.32.39,2nd
2919,/content/IMS_out/2nd_test/2004.02.17.17.42.39,test,1,1077039759,2004.02.17.17.42.39,2nd
2920,/content/IMS_out/2nd_test/2004.02.17.17.52.39,test,1,1077040359,2004.02.17.17.52.39,2nd
2921,/content/IMS_out/2nd_test/2004.02.17.18.02.39,test,1,1077040959,2004.02.17.18.02.39,2nd
2922,/content/IMS_out/2nd_test/2004.02.17.18.12.39,test,1,1077041559,2004.02.17.18.12.39,2nd
2923,/content/IMS_out/2nd_test/2004.02.17.18.22.39,test,1,1077042159,2004.02.17.18.22.39,2nd
2924,/content/IMS_out/2nd_test/2004.02.17.18.32.39,test,1,1077042759,2004.02.17.18.32.39,2nd
2925,/content/IMS_out/2nd_test/2004.02.17.18.42.39,test,1,1077043359,2004.02.17.18.42.39,2nd
2926,/content/IMS_out/2nd_test/2004.02.17.18.52.39,test,1,1077043959,2004.02.17.18.52.39,2nd
2927,/content/IMS_out/2nd_test/2004.02.17.19.02.39,test,1,1077044559,2004.02.17.19.02.39,2nd
2928,/content/IMS_out/2nd_test/2004.02.17.19.12.39,test,1,1077045159,2004.02.17.19.12.39,2nd
2929,/content/IMS_out/2nd_test/2004.02.17.19.22.39,test,1,1077045759,2004.02.17.19.22.39,2nd
2930,/content/IMS_out/2nd_test/2004.02.17.19.32.39,test,1,1077046359,2004.02.17.19.32.39,2nd
2931,/content/IMS_out/2nd_test/2004.02.17.19.42.39,test,1,1077046959,2004.02.17.19.42.39,2nd
2932,/content/IMS_out/2nd_test/2004.02.17.19.52.39,test,1,1077047559,2004.02.17.19.52.39,2nd
2933,/content/IMS_out/2nd_test/2004.02.17.20.02.39,test,1,1077048159,2004.02.17.20.02.39,2nd
2934,/content/IMS_out/2nd_test/2004.02.17.20.12.39,test,1,1077048759,2004.02.17.20.12.39,2nd
2935,/content/IMS_out/2nd_test/2004.02.17.20.22.39,test,1,1077049359,2004.02.17.20.22.39,2nd
2936,/content/IMS_out/2nd_test/2004.02.17.20.32.39,test,1,1077049959,2004.02.17.20.32.39,2nd
2937,/content/IMS_out/2nd_test/2004.02.17.20.42.39,test,1,1077050559,2004.02.17.20.42.39,2nd
2938,/content/IMS_out/2nd_test/2004.02.17.20.52.39,test,1,1077051159,2004.02.17.20.52.39,2nd
2939,/content/IMS_out/2nd_test/2004.02.17.21.02.39,test,1,1077051759,2004.02.17.21.02.39,2nd
2940,/content/IMS_out/2nd_test/2004.02.17.21.12.39,test,1,1077052359,2004.02.17.21.12.39,2nd
2941,/content/IMS_out/2nd_test/2004.02.17.21.22.39,test,1,1077052959,2004.02.17.21.22.39,2nd
2942,/content/IMS_out/2nd_test/2004.02.17.21.32.39,test,1,1077053559,2004.02.17.21.32.39,2nd
2943,/content/IMS_out/2nd_test/2004.02.17.21.42.39,test,1,1077054159,2004.02.17.21.42.39,2nd
2944,/content/IMS_out/2nd_test/2004.02.17.21.52.39,test,1,1077054759,2004.02.17.21.52.39,2nd
2945,/content/IMS_out/2nd_test/2004.02.17.22.02.39,test,1,1077055359,2004.02.17.22.02.39,2nd
2946,/content/IMS_out/2nd_test/2004.02.17.22.12.39,test,1,1077055959,2004.02.17.22.12.39,2nd
2947,/content/IMS_out/2nd_test/2004.02.17.22.22.39,test,1,1077056559,2004.02.17.22.22.39,2nd
2948,/content/IMS_out/2nd_test/2004.02.17.22.32.39,test,1,1077057159,2004.02.17.22.32.39,2nd
2949,/content/IMS_out/2nd_test/2004.02.17.22.42.39,test,1,1077057759,2004.02.17.22.42.39,2nd
2950,/content/IMS_out/2nd_test/2004.02.17.22.52.39,test,1,1077058359,2004.02.17.22.52.39,2nd
2951,/content/IMS_out/2nd_test/2004.02.17.23.02.39,test,1,1077058959,2004.02.17.23.02.39,2nd
2952,/content/IMS_out/2nd_test/2004.02.17.23.12.39,test,1,1077059559,2004.02.17.23.12.39,2nd
2953,/content/IMS_out/2nd_test/2004.02.17.23.22.39,test,1,1077060159,2004.02.17.23.22.39,2nd
2954,/content/IMS_out/2nd_test/2004.02.17.23.32.39,test,1,1077060759,2004.02.17.23.32.39,2nd
2955,/content/IMS_out/2nd_test/2004.02.17.23.42.39,test,1,1077061359,2004.02.17.23.42.39,2nd
2956,/content/IMS_out/2nd_test/2004.02.17.23.52.39,test,1,1077061959,2004.02.17.23.52.39,2nd
2957,/content/IMS_out/2nd_test/2004.02.18.00.02.39,test,1,1077062559,2004.02.18.00.02.39,2nd
2958,/content/IMS_out/2nd_test/2004.02.18.00.12.39,test,1,1077063159,2004.02.18.00.12.39,2nd
2959,/content/IMS_out/2nd_test/2004.02.18.00.22.39,test,1,1077063759,2004.02.18.00.22.39,2nd
2960,/content/IMS_out/2nd_test/2004.02.18.00.32.39,test,1,1077064359,2004.02.18.00.32.39,2nd
2961,/content/IMS_out/2nd_test/2004.02.18.00.42.39,test,1,1077064959,2004.02.18.00.42.39,2nd
2962,/content/IMS_out/2nd_test/2004.02.18.00.52.39,test,1,1077065559,2004.02.18.00.52.39,2nd
2963,/content/IMS_out/2nd_test/2004.02.18.01.02.39,test,1,1077066159,2004.02.18.01.02.39,2nd
2964,/content/IMS_out/2nd_test/2004.02.18.01.12.39,test,1,1077066759,2004.02.18.01.12.39,2nd
2965,/content/IMS_out/2nd_test/2004.02.18.01.22.39,test,1,1077067359,2004.02.18.01.22.39,2nd
2966,/content/IMS_out/2nd_test/2004.02.18.01.32.39,test,1,1077067959,2004.02.18.01.32.39,2nd
2967,/content/IMS_out/2nd_test/2004.02.18.01.42.39,test,1,1077068559,2004.02.18.01.42.39,2nd
2968,/content/IMS_out/2nd_test/2004.02.18.01.52.39,test,1,1077069159,2004.02.18.01.52.39,2nd
2969,/content/IMS_out/2nd_test/2004.02.18.02.02.39,test,1,1077069759,2004.02.18.02.02.39,2nd
2970,/content/IMS_out/2nd_test/2004.02.18.02.12.39,test,1,1077070359,2004.02.18.02.12.39,2nd
2971,/content/IMS_out/2nd_test/2004.02.18.02.22.39,test,1,1077070959,2004.02.18.02.22.39,2nd
2972,/content/IMS_out/2nd_test/2004.02.18.02.32.39,test,1,1077071559,2004.02.18.02.32.39,2nd
2973,/content/IMS_out/2nd_test/2004.02.18.02.42.39,test,1,1077072159,2004.02.18.02.42.39,2nd
2974,/content/IMS_out/2nd_test/2004.02.18.02.52.39,test,1,1077072759,2004.02.18.02.52.39,2nd
2975,/content/IMS_out/2nd_test/2004.02.18.03.02.39,test,1,1077073359,2004.02.18.03.02.39,2nd
2976,/content/IMS_out/2nd_test/2004.02.18.03.12.39,test,1,1077073959,2004.02.18.03.12.39,2nd
2977,/content/IMS_out/2nd_test/2004.02.18.03.22.39,test,1,1077074559,2004.02.18.03.22.39,2nd
2978,/content/IMS_out/2nd_test/2004.02.18.03.32.39,test,1,1077075159,2004.02.18.03.32.39,2nd
2979,/content/IMS_out/2nd_test/2004.02.18.03.42.39,test,1,1077075759,2004.02.18.03.42.39,2nd
2980,/content/IMS_out/2nd_test/2004.02.18.03.52.39,test,1,1077076359,2004.02.18.03.52.39,2nd
2981,/content/IMS_out/2nd_test/2004.02.18.04.02.39,test,1,1077076959,2004.02.18.04.02.39,2nd
2982,/content/IMS_out/2nd_test/2004.02.18.04.12.39,test,1,1077077559,2004.02.18.04.12.39,2nd
2983,/content/IMS_out/2nd_test/2004.02.18.04.22.39,test,1,1077078159,2004.02.18.04.22.39,2nd
2984,/content/IMS_out/2nd_test/2004.02.18.04.32.39,test,1,1077078759,2004.02.18.04.32.39,2nd
2985,/content/IMS_out/2nd_test/2004.02.18.04.42.39,test,1,1077079359,2004.02.18.04.42.39,2nd
2986,/content/IMS_out/2nd_test/2004.02.18.04.52.39,test,1,1077079959,2004.02.18.04.52.39,2nd
2987,/content/IMS_out/2nd_test/2004.02.18.05.02.39,test,1,1077080559,2004.02.18.05.02.39,2nd
2988,/content/IMS_out/2nd_test/2004.02.18.05.12.39,test,1,1077081159,2004.02.18.05.12.39,2nd
2989,/content/IMS_out/2nd_test/2004.02.18.05.22.39,test,1,1077081759,2004.02.18.05.22.39,2nd
2990,/content/IMS_out/2nd_test/2004.02.18.05.32.39,test,1,1077082359,2004.02.18.05.32.39,2nd
2991,/content/IMS_out/2nd_test/2004.02.18.05.42.39,test,1,1077082959,2004.02.18.05.42.39,2nd
2992,/content/IMS_out/2nd_test/2004.02.18.05.52.39,test,1,1077083559,2004.02.18.05.52.39,2nd
2993,/content/IMS_out/2nd_test/2004.02.18.06.02.39,test,1,1077084159,2004.02.18.06.02.39,2nd
2994,/content/IMS_out/2nd_test/2004.02.18.06.12.39,test,1,1077084759,2004.02.18.06.12.39,2nd
2995,/content/IMS_out/2nd_test/2004.02.18.06.22.39,test,1,1077085359,2004.02.18.06.22.39,2nd
2996,/content/IMS_out/2nd_test/2004.02.18.06.32.39,test,1,1077085959,2004.02.18.06.32.39,2nd
2997,/content/IMS_out/2nd_test/2004.02.18.06.42.39,test,1,1077086559,2004.02.18.06.42.39,2nd
2998,/content/IMS_out/2nd_test/2004.02.18.06.52.39,test,1,1077087159,2004.02.18.06.52.39,2nd
2999,/content/IMS_out/2nd_test/2004.02.18.07.02.39,test,1,1077087759,2004.02.18.07.02.39,2nd
3000,/content/IMS_out/2nd_test/2004.02.18.07.12.39,test,1,1077088359,2004.02.18.07.12.39,2nd
3001,/content/IMS_out/2nd_test/2004.02.18.07.22.39,test,1,1077088959,2004.02.18.07.22.39,2nd
3002,/content/IMS_out/2nd_test/2004.02.18.07.32.39,test,1,1077089559,2004.02.18.07.32.39,2nd
3003,/content/IMS_out/2nd_test/2004.02.18.07.42.39,test,1,1077090159,2004.02.18.07.42.39,2nd
3004,/content/IMS_out/2nd_test/2004.02.18.07.52.39,test,1,1077090759,2004.02.18.07.52.39,2nd
3005,/content/IMS_out/2nd_test/2004.02.18.08.02.39,test,1,1077091359,2004.02.18.08.02.39,2nd
3006,/content/IMS_out/2nd_test/2004.02.18.08.12.39,test,1,1077091959,2004.02.18.08.12.39,2nd
3007,/content/IMS_out/2nd_test/2004.02.18.08.22.39,test,1,1077092559,2004.02.18.08.22.39,2nd
3008,/content/IMS_out/2nd_test/2004.02.18.08.32.39,test,1,1077093159,2004.02.18.08.32.39,2nd
3009,/content/IMS_out/2nd_test/2004.02.18.08.42.39,test,1,1077093759,2004.02.18.08.42.39,2nd
3010,/content/IMS_out/2nd_test/2004.02.18.08.52.39,test,1,1077094359,2004.02.18.08.52.39,2nd
3011,/content/IMS_out/2nd_test/2004.02.18.09.02.39,test,1,1077094959,2004.02.18.09.02.39,2nd
3012,/content/IMS_out/2nd_test/2004.02.18.09.12.39,test,1,1077095559,2004.02.18.09.12.39,2nd
3013,/content/IMS_out/2nd_test/2004.02.18.09.22.39,test,1,1077096159,2004.02.18.09.22.39,2nd
3014,/content/IMS_out/2nd_test/2004.02.18.09.32.39,test,1,1077096759,2004.02.18.09.32.39,2nd
3015,/content/IMS_out/2nd_test/2004.02.18.09.42.39,test,1,1077097359,2004.02.18.09.42.39,2nd
3016,/content/IMS_out/2nd_test/2004.02.18.09.52.39,test,1,1077097959,2004.02.18.09.52.39,2nd
3017,/content/IMS_out/2nd_test/2004.02.18.10.02.39,test,1,1077098559,2004.02.18.10.02.39,2nd
3018,/content/IMS_out/2nd_test/2004.02.18.10.12.39,test,1,1077099159,2004.02.18.10.12.39,2nd
3019,/content/IMS_out/2nd_test/2004.02.18.10.22.39,test,1,1077099759,2004.02.18.10.22.39,2nd
3020,/content/IMS_out/2nd_test/2004.02.18.10.32.39,test,1,1077100359,2004.02.18.10.32.39,2nd
3021,/content/IMS_out/2nd_test/2004.02.18.10.42.39,test,1,1077100959,2004.02.18.10.42.39,2nd
3022,/content/IMS_out/2nd_test/2004.02.18.10.52.39,test,1,1077101559,2004.02.18.10.52.39,2nd
3023,/content/IMS_out/2nd_test/2004.02.18.11.02.39,test,1,1077102159,2004.02.18.11.02.39,2nd
3024,/content/IMS_out/2nd_test/2004.02.18.11.12.39,test,1,1077102759,2004.02.18.11.12.39,2nd
3025,/content/IMS_out/2nd_test/2004.02.18.11.22.39,test,1,1077103359,2004.02.18.11.22.39,2nd
3026,/content/IMS_out/2nd_test/2004.02.18.11.32.39,test,1,1077103959,2004.02.18.11.32.39,2nd
3027,/content/IMS_out/2nd_test/2004.02.18.11.42.39,test,1,1077104559,2004.02.18.11.42.39,2nd
3028,/content/IMS_out/2nd_test/2004.02.18.11.52.39,test,1,1077105159,2004.02.18.11.52.39,2nd
3029,/content/IMS_out/2nd_test/2004.02.18.12.02.39,test,1,1077105759,2004.02.18.12.02.39,2nd
3030,/content/IMS_out/2nd_test/2004.02.18.12.12.39,test,1,1077106359,2004.02.18.12.12.39,2nd
3031,/content/IMS_out/2nd_test/2004.02.18.12.22.39,test,1,1077106959,2004.02.18.12.22.39,2nd
3032,/content/IMS_out/2nd_test/2004.02.18.12.32.39,test,1,1077107559,2004.02.18.12.32.39,2nd
3033,/content/IMS_out/2nd_test/2004.02.18.12.42.39,test,1,1077108159,2004.02.18.12.42.39,2nd
3034,/content/IMS_out/2nd_test/2004.02.18.12.52.39,test,1,1077108759,2004.02.18.12.52.39,2nd
3035,/content/IMS_out/2nd_test/2004.02.18.13.02.39,test,1,1077109359,2004.02.18.13.02.39,2nd
3036,/content/IMS_out/2nd_test/2004.02.18.13.12.39,test,1,1077109959,2004.02.18.13.12.39,2nd
3037,/content/IMS_out/2nd_test/2004.02.18.13.22.39,test,1,1077110559,2004.02.18.13.22.39,2nd
3038,/content/IMS_out/2nd_test/2004.02.18.13.32.39,test,1,1077111159,2004.02.18.13.32.39,2nd
3039,/content/IMS_out/2nd_test/2004.02.18.13.42.39,test,1,1077111759,2004.02.18.13.42.39,2nd
3040,/content/IMS_out/2nd_test/2004.02.18.13.52.39,test,1,1077112359,2004.02.18.13.52.39,2nd
3041,/content/IMS_out/2nd_test/2004.02.18.14.02.39,test,1,1077112959,2004.02.18.14.02.39,2nd
3042,/content/IMS_out/2nd_test/2004.02.18.14.12.39,test,1,1077113559,2004.02.18.14.12.39,2nd
3043,/content/IMS_out/2nd_test/2004.02.18.14.22.39,test,1,1077114159,2004.02.18.14.22.39,2nd
3044,/content/IMS_out/2nd_test/2004.02.18.14.32.39,test,1,1077114759,2004.02.18.14.32.39,2nd
3045,/content/IMS_out/2nd_test/2004.02.18.14.42.39,test,1,1077115359,2004.02.18.14.42.39,2nd
3046,/content/IMS_out/2nd_test/2004.02.18.14.52.39,test,1,1077115959,2004.02.18.14.52.39,2nd
3047,/content/IMS_out/2nd_test/2004.02.18.15.02.39,test,1,1077116559,2004.02.18.15.02.39,2nd
3048,/content/IMS_out/2nd_test/2004.02.18.15.12.39,test,1,1077117159,2004.02.18.15.12.39,2nd
3049,/content/IMS_out/2nd_test/2004.02.18.15.22.39,test,1,1077117759,2004.02.18.15.22.39,2nd
3050,/content/IMS_out/2nd_test/2004.02.18.15.32.39,test,1,1077118359,2004.02.18.15.32.39,2nd
3051,/content/IMS_out/2nd_test/2004.02.18.15.42.39,test,1,1077118959,2004.02.18.15.42.39,2nd
3052,/content/IMS_out/2nd_test/2004.02.18.15.52.39,test,1,1077119559,2004.02.18.15.52.39,2nd
3053,/content/IMS_out/2nd_test/2004.02.18.16.02.39,test,1,1077120159,2004.02.18.16.02.39,2nd
3054,/content/IMS_out/2nd_test/2004.02.18.16.12.39,test,1,1077120759,2004.02.18.16.12.39,2nd
3055,/content/IMS_out/2nd_test/2004.02.18.16.22.39,test,1,1077121359,2004.02.18.16.22.39,2nd
3056,/content/IMS_out/2nd_test/2004.02.18.16.32.39,test,1,1077121959,2004.02.18.16.32.39,2nd
3057,/content/IMS_out/2nd_test/2004.02.18.16.42.39,test,1,1077122559,2004.02.18.16.42.39,2nd
3058,/content/IMS_out/2nd_test/2004.02.18.16.52.39,test,1,1077123159,2004.02.18.16.52.39,2nd
3059,/content/IMS_out/2nd_test/2004.02.18.17.02.39,test,1,1077123759,2004.02.18.17.02.39,2nd
3060,/content/IMS_out/2nd_test/2004.02.18.17.12.39,test,1,1077124359,2004.02.18.17.12.39,2nd
3061,/content/IMS_out/2nd_test/2004.02.18.17.22.39,test,1,1077124959,2004.02.18.17.22.39,2nd
3062,/content/IMS_out/2nd_test/2004.02.18.17.32.39,test,1,1077125559,2004.02.18.17.32.39,2nd
3063,/content/IMS_out/2nd_test/2004.02.18.17.42.39,test,1,1077126159,2004.02.18.17.42.39,2nd
3064,/content/IMS_out/2nd_test/2004.02.18.17.52.39,test,1,1077126759,2004.02.18.17.52.39,2nd
3065,/content/IMS_out/2nd_test/2004.02.18.18.02.39,test,1,1077127359,2004.02.18.18.02.39,2nd
3066,/content/IMS_out/2nd_test/2004.02.18.18.12.39,test,1,1077127959,2004.02.18.18.12.39,2nd
3067,/content/IMS_out/2nd_test/2004.02.18.18.22.39,test,1,1077128559,2004.02.18.18.22.39,2nd
3068,/content/IMS_out/2nd_test/2004.02.18.18.32.39,test,1,1077129159,2004.02.18.18.32.39,2nd
3069,/content/IMS_out/2nd_test/2004.02.18.18.42.39,test,1,1077129759,2004.02.18.18.42.39,2nd
3070,/content/IMS_out/2nd_test/2004.02.18.18.52.39,test,1,1077130359,2004.02.18.18.52.39,2nd
3071,/content/IMS_out/2nd_test/2004.02.18.19.02.39,test,1,1077130959,2004.02.18.19.02.39,2nd
3072,/content/IMS_out/2nd_test/2004.02.18.19.12.39,test,1,1077131559,2004.02.18.19.12.39,2nd
3073,/content/IMS_out/2nd_test/2004.02.18.19.22.39,test,1,1077132159,2004.02.18.19.22.39,2nd
3074,/content/IMS_out/2nd_test/2004.02.18.19.32.39,test,1,1077132759,2004.02.18.19.32.39,2nd
3075,/content/IMS_out/2nd_test/2004.02.18.19.42.39,test,1,1077133359,2004.02.18.19.42.39,2nd
3076,/content/IMS_out/2nd_test/2004.02.18.19.52.39,test,1,1077133959,2004.02.18.19.52.39,2nd
3077,/content/IMS_out/2nd_test/2004.02.18.20.02.39,test,1,1077134559,2004.02.18.20.02.39,2nd
3078,/content/IMS_out/2nd_test/2004.02.18.20.12.39,test,1,1077135159,2004.02.18.20.12.39,2nd
3079,/content/IMS_out/2nd_test/2004.02.18.20.22.39,test,1,1077135759,2004.02.18.20.22.39,2nd
3080,/content/IMS_out/2nd_test/2004.02.18.20.32.39,test,1,1077136359,2004.02.18.20.32.39,2nd
3081,/content/IMS_out/2nd_test/2004.02.18.20.42.39,test,1,1077136959,2004.02.18.20.42.39,2nd
3082,/content/IMS_out/2nd_test/2004.02.18.20.52.39,test,1,1077137559,2004.02.18.20.52.39,2nd
3083,/content/IMS_out/2nd_test/2004.02.18.21.02.39,test,1,1077138159,2004.02.18.21.02.39,2nd
3084,/content/IMS_out/2nd_test/2004.02.18.21.12.39,test,1,1077138759,2004.02.18.21.12.39,2nd
3085,/content/IMS_out/2nd_test/2004.02.18.21.22.39,test,1,1077139359,2004.02.18.21.22.39,2nd
3086,/content/IMS_out/2nd_test/2004.02.18.21.32.39,test,1,1077139959,2004.02.18.21.32.39,2nd
3087,/content/IMS_out/2nd_test/2004.02.18.21.42.39,test,1,1077140559,2004.02.18.21.42.39,2nd
3088,/content/IMS_out/2nd_test/2004.02.18.21.52.39,test,1,1077141159,2004.02.18.21.52.39,2nd
3089,/content/IMS_out/2nd_test/2004.02.18.22.02.39,test,1,1077141759,2004.02.18.22.02.39,2nd
3090,/content/IMS_out/2nd_test/2004.02.18.22.12.39,test,1,1077142359,2004.02.18.22.12.39,2nd
3091,/content/IMS_out/2nd_test/2004.02.18.22.22.39,test,1,1077142959,2004.02.18.22.22.39,2nd
3092,/content/IMS_out/2nd_test/2004.02.18.22.32.39,test,1,1077143559,2004.02.18.22.32.39,2nd
3093,/content/IMS_out/2nd_test/2004.02.18.22.42.39,test,1,1077144159,2004.02.18.22.42.39,2nd
3094,/content/IMS_out/2nd_test/2004.02.18.22.52.39,test,1,1077144759,2004.02.18.22.52.39,2nd
3095,/content/IMS_out/2nd_test/2004.02.18.23.02.39,test,1,1077145359,2004.02.18.23.02.39,2nd
3096,/content/IMS_out/2nd_test/2004.02.18.23.12.39,test,1,1077145959,2004.02.18.23.12.39,2nd
3097,/content/IMS_out/2nd_test/2004.02.18.23.22.39,test,1,1077146559,2004.02.18.23.22.39,2nd
3098,/content/IMS_out/2nd_test/2004.02.18.23.32.39,test,1,1077147159,2004.02.18.23.32.39,2nd
3099,/content/IMS_out/2nd_test/2004.02.18.23.42.39,test,1,1077147759,2004.02.18.23.42.39,2nd
3100,/content/IMS_out/2nd_test/2004.02.18.23.52.39,test,1,1077148359,2004.02.18.23.52.39,2nd
3101,/content/IMS_out/2nd_test/2004.02.19.00.02.39,test,1,1077148959,2004.02.19.00.02.39,2nd
3102,/content/IMS_out/2nd_test/2004.02.19.00.12.39,test,1,1077149559,2004.02.19.00.12.39,2nd
3103,/content/IMS_out/2nd_test/2004.02.19.00.22.39,test,1,1077150159,2004.02.19.00.22.39,2nd
3104,/content/IMS_out/2nd_test/2004.02.19.00.32.39,test,1,1077150759,2004.02.19.00.32.39,2nd
3105,/content/IMS_out/2nd_test/2004.02.19.00.42.39,test,1,1077151359,2004.02.19.00.42.39,2nd
3106,/content/IMS_out/2nd_test/2004.02.19.00.52.39,test,1,1077151959,2004.02.19.00.52.39,2nd
3107,/content/IMS_out/2nd_test/2004.02.19.01.02.39,test,1,1077152559,2004.02.19.01.02.39,2nd
3108,/content/IMS_out/2nd_test/2004.02.19.01.12.39,test,1,1077153159,2004.02.19.01.12.39,2nd
3109,/content/IMS_out/2nd_test/2004.02.19.01.22.39,test,1,1077153759,2004.02.19.01.22.39,2nd
3110,/content/IMS_out/2nd_test/2004.02.19.01.32.39,test,1,1077154359,2004.02.19.01.32.39,2nd
3111,/content/IMS_out/2nd_test/2004.02.19.01.42.39,test,1,1077154959,2004.02.19.01.42.39,2nd
3112,/content/IMS_out/2nd_test/2004.02.19.01.52.39,test,1,1077155559,2004.02.19.01.52.39,2nd
3113,/content/IMS_out/2nd_test/2004.02.19.02.02.39,test,1,1077156159,2004.02.19.02.02.39,2nd
3114,/content/IMS_out/2nd_test/2004.02.19.02.12.39,test,1,1077156759,2004.02.19.02.12.39,2nd
3115,/content/IMS_out/2nd_test/2004.02.19.02.22.39,test,1,1077157359,2004.02.19.02.22.39,2nd
3116,/content/IMS_out/2nd_test/2004.02.19.02.32.39,test,1,1077157959,2004.02.19.02.32.39,2nd
3117,/content/IMS_out/2nd_test/2004.02.19.02.42.39,test,1,1077158559,2004.02.19.02.42.39,2nd
3118,/content/IMS_out/2nd_test/2004.02.19.02.52.39,test,1,1077159159,2004.02.19.02.52.39,2nd
3119,/content/IMS_out/2nd_test/2004.02.19.03.02.39,test,1,1077159759,2004.02.19.03.02.39,2nd
3120,/content/IMS_out/2nd_test/2004.02.19.03.12.39,test,1,1077160359,2004.02.19.03.12.39,2nd
3121,/content/IMS_out/2nd_test/2004.02.19.03.22.39,test,1,1077160959,2004.02.19.03.22.39,2nd
3122,/content/IMS_out/2nd_test/2004.02.19.03.32.39,test,1,1077161559,2004.02.19.03.32.39,2nd
3123,/content/IMS_out/2nd_test/2004.02.19.03.42.39,test,1,1077162159,2004.02.19.03.42.39,2nd
3124,/content/IMS_out/2nd_test/2004.02.19.03.52.39,test,1,1077162759,2004.02.19.03.52.39,2nd
3125,/content/IMS_out/2nd_test/2004.02.19.04.02.39,test,1,1077163359,2004.02.19.04.02.39,2nd
3126,/content/IMS_out/2nd_test/2004.02.19.04.12.39,test,1,1077163959,2004.02.19.04.12.39,2nd
3127,/content/IMS_out/2nd_test/2004.02.19.04.22.39,test,1,1077164559,2004.02.19.04.22.39,2nd
3128,/content/IMS_out/2nd_test/2004.02.19.04.32.39,test,1,1077165159,2004.02.19.04.32.39,2nd
3129,/content/IMS_out/2nd_test/2004.02.19.04.42.39,test,1,1077165759,2004.02.19.04.42.39,2nd
3130,/content/IMS_out/2nd_test/2004.02.19.04.52.39,test,1,1077166359,2004.02.19.04.52.39,2nd
3131,/content/IMS_out/2nd_test/2004.02.19.05.02.39,test,1,1077166959,2004.02.19.05.02.39,2nd
3132,/content/IMS_out/2nd_test/2004.02.19.05.12.39,test,1,1077167559,2004.02.19.05.12.39,2nd
3133,/content/IMS_out/2nd_test/2004.02.19.05.22.39,test,1,1077168159,2004.02.19.05.22.39,2nd
3134,/content/IMS_out/2nd_test/2004.02.19.05.32.39,test,1,1077168759,2004.02.19.05.32.39,2nd
3135,/content/IMS_out/2nd_test/2004.02.19.05.42.39,test,1,1077169359,2004.02.19.05.42.39,2nd
3136,/content/IMS_out/2nd_test/2004.02.19.05.52.39,test,1,1077169959,2004.02.19.05.52.39,2nd
3137,/content/IMS_out/2nd_test/2004.02.19.06.02.39,test,1,1077170559,2004.02.19.06.02.39,2nd
3138,/content/IMS_out/2nd_test/2004.02.19.06.12.39,test,1,1077171159,2004.02.19.06.12.39,2nd
3139,/content/IMS_out/2nd_test/2004.02.19.06.22.39,test,1,1077171759,2004.02.19.06.22.39,2nd
3140,/content/IMS_out/4th_test/2004.03.04.09.27.46,p0,0,1078392466,2004.03.04.09.27.46,4th
3141,/content/IMS_out/4th_test/2004.03.04.09.32.46,p0,0,1078392766,2004.03.04.09.32.46,4th
3142,/content/IMS_out/4th_test/2004.03.04.09.42.46,p0,0,1078393366,2004.03.04.09.42.46,4th
3143,/content/IMS_out/4th_test/2004.03.04.09.52.46,p0,0,1078393966,2004.03.04.09.52.46,4th
3144,/content/IMS_out/4th_test/2004.03.04.10.02.46,p0,0,1078394566,2004.03.04.10.02.46,4th
3145,/content/IMS_out/4th_test/2004.03.04.10.12.46,p0,0,1078395166,2004.03.04.10.12.46,4th
3146,/content/IMS_out/4th_test/2004.03.04.10.22.46,p0,0,1078395766,2004.03.04.10.22.46,4th
3147,/content/IMS_out/4th_test/2004.03.04.10.32.46,p0,0,1078396366,2004.03.04.10.32.46,4th
3148,/content/IMS_out/4th_test/2004.03.04.10.42.46,p0,0,1078396966,2004.03.04.10.42.46,4th
3149,/content/IMS_out/4th_test/2004.03.04.10.52.46,p0,0,1078397566,2004.03.04.10.52.46,4th
3150,/content/IMS_out/4th_test/2004.03.04.11.02.46,p0,0,1078398166,2004.03.04.11.02.46,4th
3151,/content/IMS_out/4th_test/2004.03.04.11.12.46,p0,0,1078398766,2004.03.04.11.12.46,4th
3152,/content/IMS_out/4th_test/2004.03.04.11.22.46,p0,0,1078399366,2004.03.04.11.22.46,4th
3153,/content/IMS_out/4th_test/2004.03.04.11.32.46,p0,0,1078399966,2004.03.04.11.32.46,4th
3154,/content/IMS_out/4th_test/2004.03.04.11.42.46,p0,0,1078400566,2004.03.04.11.42.46,4th
3155,/content/IMS_out/4th_test/2004.03.04.11.52.46,p0,0,1078401166,2004.03.04.11.52.46,4th
3156,/content/IMS_out/4th_test/2004.03.04.12.02.46,p0,0,1078401766,2004.03.04.12.02.46,4th
3157,/content/IMS_out/4th_test/2004.03.04.12.12.46,p0,0,1078402366,2004.03.04.12.12.46,4th
3158,/content/IMS_out/4th_test/2004.03.04.12.22.46,p0,0,1078402966,2004.03.04.12.22.46,4th
3159,/content/IMS_out/4th_test/2004.03.04.12.32.46,p0,0,1078403566,2004.03.04.12.32.46,4th
3160,/content/IMS_out/4th_test/2004.03.04.12.42.46,p0,0,1078404166,2004.03.04.12.42.46,4th
3161,/content/IMS_out/4th_test/2004.03.04.12.52.46,p0,0,1078404766,2004.03.04.12.52.46,4th
3162,/content/IMS_out/4th_test/2004.03.04.13.02.46,p0,0,1078405366,2004.03.04.13.02.46,4th
3163,/content/IMS_out/4th_test/2004.03.04.13.12.46,p0,0,1078405966,2004.03.04.13.12.46,4th
3164,/content/IMS_out/4th_test/2004.03.04.13.22.46,p0,0,1078406566,2004.03.04.13.22.46,4th
3165,/content/IMS_out/4th_test/2004.03.04.13.32.46,p0,0,1078407166,2004.03.04.13.32.46,4th
3166,/content/IMS_out/4th_test/2004.03.04.13.42.46,p0,0,1078407766,2004.03.04.13.42.46,4th
3167,/content/IMS_out/4th_test/2004.03.04.13.52.46,p0,0,1078408366,2004.03.04.13.52.46,4th
3168,/content/IMS_out/4th_test/2004.03.04.14.02.46,p0,0,1078408966,2004.03.04.14.02.46,4th
3169,/content/IMS_out/4th_test/2004.03.04.14.12.46,p0,0,1078409566,2004.03.04.14.12.46,4th
3170,/content/IMS_out/4th_test/2004.03.04.14.22.46,p0,0,1078410166,2004.03.04.14.22.46,4th
3171,/content/IMS_out/4th_test/2004.03.04.14.32.46,p0,0,1078410766,2004.03.04.14.32.46,4th
3172,/content/IMS_out/4th_test/2004.03.04.14.42.46,p0,0,1078411366,2004.03.04.14.42.46,4th
3173,/content/IMS_out/4th_test/2004.03.04.14.52.46,p0,0,1078411966,2004.03.04.14.52.46,4th
3174,/content/IMS_out/4th_test/2004.03.04.15.02.46,p0,0,1078412566,2004.03.04.15.02.46,4th
3175,/content/IMS_out/4th_test/2004.03.04.15.12.46,p0,0,1078413166,2004.03.04.15.12.46,4th
3176,/content/IMS_out/4th_test/2004.03.04.15.22.46,p0,0,1078413766,2004.03.04.15.22.46,4th
3177,/content/IMS_out/4th_test/2004.03.04.15.32.46,p0,0,1078414366,2004.03.04.15.32.46,4th
3178,/content/IMS_out/4th_test/2004.03.04.15.42.46,p0,0,1078414966,2004.03.04.15.42.46,4th
3179,/content/IMS_out/4th_test/2004.03.04.15.52.46,p0,0,1078415566,2004.03.04.15.52.46,4th
3180,/content/IMS_out/4th_test/2004.03.04.16.02.46,p0,0,1078416166,2004.03.04.16.02.46,4th
3181,/content/IMS_out/4th_test/2004.03.04.16.12.46,p0,0,1078416766,2004.03.04.16.12.46,4th
3182,/content/IMS_out/4th_test/2004.03.04.16.22.46,p0,0,1078417366,2004.03.04.16.22.46,4th
3183,/content/IMS_out/4th_test/2004.03.04.16.32.46,p0,0,1078417966,2004.03.04.16.32.46,4th
3184,/content/IMS_out/4th_test/2004.03.04.16.42.46,p0,0,1078418566,2004.03.04.16.42.46,4th
3185,/content/IMS_out/4th_test/2004.03.04.16.52.46,p0,0,1078419166,2004.03.04.16.52.46,4th
3186,/content/IMS_out/4th_test/2004.03.04.17.02.46,p0,0,1078419766,2004.03.04.17.02.46,4th
3187,/content/IMS_out/4th_test/2004.03.04.17.12.46,p0,0,1078420366,2004.03.04.17.12.46,4th
3188,/content/IMS_out/4th_test/2004.03.04.17.22.46,p0,0,1078420966,2004.03.04.17.22.46,4th
3189,/content/IMS_out/4th_test/2004.03.04.17.32.46,p0,0,1078421566,2004.03.04.17.32.46,4th
3190,/content/IMS_out/4th_test/2004.03.04.17.42.46,p0,0,1078422166,2004.03.04.17.42.46,4th
3191,/content/IMS_out/4th_test/2004.03.04.17.52.46,p0,0,1078422766,2004.03.04.17.52.46,4th
3192,/content/IMS_out/4th_test/2004.03.04.18.02.46,p0,0,1078423366,2004.03.04.18.02.46,4th
3193,/content/IMS_out/4th_test/2004.03.04.18.12.46,p0,0,1078423966,2004.03.04.18.12.46,4th
3194,/content/IMS_out/4th_test/2004.03.04.18.22.46,p0,0,1078424566,2004.03.04.18.22.46,4th
3195,/content/IMS_out/4th_test/2004.03.04.18.32.46,p0,0,1078425166,2004.03.04.18.32.46,4th
3196,/content/IMS_out/4th_test/2004.03.04.18.42.46,p0,0,1078425766,2004.03.04.18.42.46,4th
3197,/content/IMS_out/4th_test/2004.03.04.18.52.46,p0,0,1078426366,2004.03.04.18.52.46,4th
3198,/content/IMS_out/4th_test/2004.03.04.19.02.46,p0,0,1078426966,2004.03.04.19.02.46,4th
3199,/content/IMS_out/4th_test/2004.03.04.19.12.46,p0,0,1078427566,2004.03.04.19.12.46,4th
3200,/content/IMS_out/4th_test/2004.03.04.19.22.46,p0,0,1078428166,2004.03.04.19.22.46,4th
3201,/content/IMS_out/4th_test/2004.03.04.19.32.46,p0,0,1078428766,2004.03.04.19.32.46,4th
3202,/content/IMS_out/4th_test/2004.03.04.19.42.46,p0,0,1078429366,2004.03.04.19.42.46,4th
3203,/content/IMS_out/4th_test/2004.03.04.19.52.46,p0,0,1078429966,2004.03.04.19.52.46,4th
3204,/content/IMS_out/4th_test/2004.03.04.20.02.46,p0,0,1078430566,2004.03.04.20.02.46,4th
3205,/content/IMS_out/4th_test/2004.03.04.20.12.46,p0,0,1078431166,2004.03.04.20.12.46,4th
3206,/content/IMS_out/4th_test/2004.03.04.20.22.46,p0,0,1078431766,2004.03.04.20.22.46,4th
3207,/content/IMS_out/4th_test/2004.03.04.20.32.46,p0,0,1078432366,2004.03.04.20.32.46,4th
3208,/content/IMS_out/4th_test/2004.03.04.20.42.46,p0,0,1078432966,2004.03.04.20.42.46,4th
3209,/content/IMS_out/4th_test/2004.03.04.20.52.46,p0,0,1078433566,2004.03.04.20.52.46,4th
3210,/content/IMS_out/4th_test/2004.03.04.21.02.46,p0,0,1078434166,2004.03.04.21.02.46,4th
3211,/content/IMS_out/4th_test/2004.03.04.21.12.46,p0,0,1078434766,2004.03.04.21.12.46,4th
3212,/content/IMS_out/4th_test/2004.03.04.21.22.46,p0,0,1078435366,2004.03.04.21.22.46,4th
3213,/content/IMS_out/4th_test/2004.03.04.21.32.46,p0,0,1078435966,2004.03.04.21.32.46,4th
3214,/content/IMS_out/4th_test/2004.03.04.21.42.46,p0,0,1078436566,2004.03.04.21.42.46,4th
3215,/content/IMS_out/4th_test/2004.03.04.21.52.46,p0,0,1078437166,2004.03.04.21.52.46,4th
3216,/content/IMS_out/4th_test/2004.03.04.22.02.46,p0,0,1078437766,2004.03.04.22.02.46,4th
3217,/content/IMS_out/4th_test/2004.03.04.22.12.46,p0,0,1078438366,2004.03.04.22.12.46,4th
3218,/content/IMS_out/4th_test/2004.03.04.22.22.46,p0,0,1078438966,2004.03.04.22.22.46,4th
3219,/content/IMS_out/4th_test/2004.03.04.22.32.46,p0,0,1078439566,2004.03.04.22.32.46,4th
3220,/content/IMS_out/4th_test/2004.03.04.22.42.46,p0,0,1078440166,2004.03.04.22.42.46,4th
3221,/content/IMS_out/4th_test/2004.03.04.22.52.46,p0,0,1078440766,2004.03.04.22.52.46,4th
3222,/content/IMS_out/4th_test/2004.03.04.23.02.46,p0,0,1078441366,2004.03.04.23.02.46,4th
3223,/content/IMS_out/4th_test/2004.03.04.23.12.46,p0,0,1078441966,2004.03.04.23.12.46,4th
3224,/content/IMS_out/4th_test/2004.03.04.23.22.46,p0,0,1078442566,2004.03.04.23.22.46,4th
3225,/content/IMS_out/4th_test/2004.03.04.23.32.46,p0,0,1078443166,2004.03.04.23.32.46,4th
3226,/content/IMS_out/4th_test/2004.03.04.23.42.46,p0,0,1078443766,2004.03.04.23.42.46,4th
3227,/content/IMS_out/4th_test/2004.03.04.23.52.46,p0,0,1078444366,2004.03.04.23.52.46,4th
3228,/content/IMS_out/4th_test/2004.03.05.00.02.46,p0,0,1078444966,2004.03.05.00.02.46,4th
3229,/content/IMS_out/4th_test/2004.03.05.00.12.46,p0,0,1078445566,2004.03.05.00.12.46,4th
3230,/content/IMS_out/4th_test/2004.03.05.00.22.46,p0,0,1078446166,2004.03.05.00.22.46,4th
3231,/content/IMS_out/4th_test/2004.03.05.00.32.46,p0,0,1078446766,2004.03.05.00.32.46,4th
3232,/content/IMS_out/4th_test/2004.03.05.00.42.46,p0,0,1078447366,2004.03.05.00.42.46,4th
3233,/content/IMS_out/4th_test/2004.03.05.00.52.46,p0,0,1078447966,2004.03.05.00.52.46,4th
3234,/content/IMS_out/4th_test/2004.03.05.01.02.46,p0,0,1078448566,2004.03.05.01.02.46,4th
3235,/content/IMS_out/4th_test/2004.03.05.01.12.46,p0,0,1078449166,2004.03.05.01.12.46,4th
3236,/content/IMS_out/4th_test/2004.03.05.01.22.46,p0,0,1078449766,2004.03.05.01.22.46,4th
3237,/content/IMS_out/4th_test/2004.03.05.01.32.46,p0,0,1078450366,2004.03.05.01.32.46,4th
3238,/content/IMS_out/4th_test/2004.03.05.01.42.46,p0,0,1078450966,2004.03.05.01.42.46,4th
3239,/content/IMS_out/4th_test/2004.03.05.01.52.46,p0,0,1078451566,2004.03.05.01.52.46,4th
3240,/content/IMS_out/4th_test/2004.03.05.02.02.46,p0,0,1078452166,2004.03.05.02.02.46,4th
3241,/content/IMS_out/4th_test/2004.03.05.02.12.46,p0,0,1078452766,2004.03.05.02.12.46,4th
3242,/content/IMS_out/4th_test/2004.03.05.02.22.46,p0,0,1078453366,2004.03.05.02.22.46,4th
3243,/content/IMS_out/4th_test/2004.03.05.02.32.46,p0,0,1078453966,2004.03.05.02.32.46,4th
3244,/content/IMS_out/4th_test/2004.03.05.02.42.46,p0,0,1078454566,2004.03.05.02.42.46,4th
3245,/content/IMS_out/4th_test/2004.03.05.02.52.46,p0,0,1078455166,2004.03.05.02.52.46,4th
3246,/content/IMS_out/4th_test/2004.03.05.03.02.46,p0,0,1078455766,2004.03.05.03.02.46,4th
3247,/content/IMS_out/4th_test/2004.03.05.03.12.46,p0,0,1078456366,2004.03.05.03.12.46,4th
3248,/content/IMS_out/4th_test/2004.03.05.03.22.46,p0,0,1078456966,2004.03.05.03.22.46,4th
3249,/content/IMS_out/4th_test/2004.03.05.03.32.46,p0,0,1078457566,2004.03.05.03.32.46,4th
3250,/content/IMS_out/4th_test/2004.03.05.03.42.46,p0,0,1078458166,2004.03.05.03.42.46,4th
3251,/content/IMS_out/4th_test/2004.03.05.03.52.46,p0,0,1078458766,2004.03.05.03.52.46,4th
3252,/content/IMS_out/4th_test/2004.03.05.04.02.46,p0,0,1078459366,2004.03.05.04.02.46,4th
3253,/content/IMS_out/4th_test/2004.03.05.04.12.46,p0,0,1078459966,2004.03.05.04.12.46,4th
3254,/content/IMS_out/4th_test/2004.03.05.04.22.46,p0,0,1078460566,2004.03.05.04.22.46,4th
3255,/content/IMS_out/4th_test/2004.03.05.04.32.46,p0,0,1078461166,2004.03.05.04.32.46,4th
3256,/content/IMS_out/4th_test/2004.03.05.04.42.46,p0,0,1078461766,2004.03.05.04.42.46,4th
3257,/content/IMS_out/4th_test/2004.03.05.04.52.46,p0,0,1078462366,2004.03.05.04.52.46,4th
3258,/content/IMS_out/4th_test/2004.03.05.05.02.46,p0,0,1078462966,2004.03.05.05.02.46,4th
3259,/content/IMS_out/4th_test/2004.03.05.05.12.46,p0,0,1078463566,2004.03.05.05.12.46,4th
3260,/content/IMS_out/4th_test/2004.03.05.05.22.46,test,0,1078464166,2004.03.05.05.22.46,4th
3261,/content/IMS_out/4th_test/2004.03.05.05.32.46,test,0,1078464766,2004.03.05.05.32.46,4th
3262,/content/IMS_out/4th_test/2004.03.05.05.42.46,test,0,1078465366,2004.03.05.05.42.46,4th
3263,/content/IMS_out/4th_test/2004.03.05.05.52.46,test,0,1078465966,2004.03.05.05.52.46,4th
3264,/content/IMS_out/4th_test/2004.03.05.06.02.46,test,0,1078466566,2004.03.05.06.02.46,4th
3265,/content/IMS_out/4th_test/2004.03.05.06.12.46,test,0,1078467166,2004.03.05.06.12.46,4th
3266,/content/IMS_out/4th_test/2004.03.05.06.22.46,test,0,1078467766,2004.03.05.06.22.46,4th
3267,/content/IMS_out/4th_test/2004.03.05.06.32.46,test,0,1078468366,2004.03.05.06.32.46,4th
3268,/content/IMS_out/4th_test/2004.03.05.06.42.46,test,0,1078468966,2004.03.05.06.42.46,4th
3269,/content/IMS_out/4th_test/2004.03.05.06.52.46,test,0,1078469566,2004.03.05.06.52.46,4th
3270,/content/IMS_out/4th_test/2004.03.05.07.02.46,test,0,1078470166,2004.03.05.07.02.46,4th
3271,/content/IMS_out/4th_test/2004.03.05.07.12.46,test,0,1078470766,2004.03.05.07.12.46,4th
3272,/content/IMS_out/4th_test/2004.03.05.07.22.46,test,0,1078471366,2004.03.05.07.22.46,4th
3273,/content/IMS_out/4th_test/2004.03.05.07.32.46,test,0,1078471966,2004.03.05.07.32.46,4th
3274,/content/IMS_out/4th_test/2004.03.05.07.42.46,test,0,1078472566,2004.03.05.07.42.46,4th
3275,/content/IMS_out/4th_test/2004.03.05.07.52.46,test,0,1078473166,2004.03.05.07.52.46,4th
3276,/content/IMS_out/4th_test/2004.03.05.08.02.46,test,0,1078473766,2004.03.05.08.02.46,4th
3277,/content/IMS_out/4th_test/2004.03.05.08.12.46,test,0,1078474366,2004.03.05.08.12.46,4th
3278,/content/IMS_out/4th_test/2004.03.05.08.22.46,test,0,1078474966,2004.03.05.08.22.46,4th
3279,/content/IMS_out/4th_test/2004.03.05.08.32.46,test,0,1078475566,2004.03.05.08.32.46,4th
3280,/content/IMS_out/4th_test/2004.03.05.08.42.46,test,0,1078476166,2004.03.05.08.42.46,4th
3281,/content/IMS_out/4th_test/2004.03.05.08.52.46,test,0,1078476766,2004.03.05.08.52.46,4th
3282,/content/IMS_out/4th_test/2004.03.05.09.02.46,test,0,1078477366,2004.03.05.09.02.46,4th
3283,/content/IMS_out/4th_test/2004.03.05.09.12.46,test,0,1078477966,2004.03.05.09.12.46,4th
3284,/content/IMS_out/4th_test/2004.03.05.09.22.46,test,0,1078478566,2004.03.05.09.22.46,4th
3285,/content/IMS_out/4th_test/2004.03.05.09.32.46,test,0,1078479166,2004.03.05.09.32.46,4th
3286,/content/IMS_out/4th_test/2004.03.05.09.42.46,test,0,1078479766,2004.03.05.09.42.46,4th
3287,/content/IMS_out/4th_test/2004.03.05.09.52.46,test,0,1078480366,2004.03.05.09.52.46,4th
3288,/content/IMS_out/4th_test/2004.03.05.10.02.46,test,0,1078480966,2004.03.05.10.02.46,4th
3289,/content/IMS_out/4th_test/2004.03.05.10.12.46,test,0,1078481566,2004.03.05.10.12.46,4th
3290,/content/IMS_out/4th_test/2004.03.05.10.22.46,test,0,1078482166,2004.03.05.10.22.46,4th
3291,/content/IMS_out/4th_test/2004.03.05.10.32.46,test,0,1078482766,2004.03.05.10.32.46,4th
3292,/content/IMS_out/4th_test/2004.03.05.10.42.46,test,0,1078483366,2004.03.05.10.42.46,4th
3293,/content/IMS_out/4th_test/2004.03.05.10.52.46,test,0,1078483966,2004.03.05.10.52.46,4th
3294,/content/IMS_out/4th_test/2004.03.05.11.02.46,test,0,1078484566,2004.03.05.11.02.46,4th
3295,/content/IMS_out/4th_test/2004.03.05.11.12.46,test,0,1078485166,2004.03.05.11.12.46,4th
3296,/content/IMS_out/4th_test/2004.03.05.11.22.46,test,0,1078485766,2004.03.05.11.22.46,4th
3297,/content/IMS_out/4th_test/2004.03.05.11.32.46,test,0,1078486366,2004.03.05.11.32.46,4th
3298,/content/IMS_out/4th_test/2004.03.05.11.42.46,test,0,1078486966,2004.03.05.11.42.46,4th
3299,/content/IMS_out/4th_test/2004.03.05.11.52.46,test,0,1078487566,2004.03.05.11.52.46,4th
3300,/content/IMS_out/4th_test/2004.03.05.12.02.46,test,0,1078488166,2004.03.05.12.02.46,4th
3301,/content/IMS_out/4th_test/2004.03.05.12.12.46,test,0,1078488766,2004.03.05.12.12.46,4th
3302,/content/IMS_out/4th_test/2004.03.05.12.22.46,test,0,1078489366,2004.03.05.12.22.46,4th
3303,/content/IMS_out/4th_test/2004.03.05.12.32.46,test,0,1078489966,2004.03.05.12.32.46,4th
3304,/content/IMS_out/4th_test/2004.03.05.12.42.46,test,0,1078490566,2004.03.05.12.42.46,4th
3305,/content/IMS_out/4th_test/2004.03.05.12.52.46,test,0,1078491166,2004.03.05.12.52.46,4th
3306,/content/IMS_out/4th_test/2004.03.05.13.02.46,test,0,1078491766,2004.03.05.13.02.46,4th
3307,/content/IMS_out/4th_test/2004.03.05.13.12.46,test,0,1078492366,2004.03.05.13.12.46,4th
3308,/content/IMS_out/4th_test/2004.03.05.13.22.46,test,0,1078492966,2004.03.05.13.22.46,4th
3309,/content/IMS_out/4th_test/2004.03.05.13.32.46,test,0,1078493566,2004.03.05.13.32.46,4th
3310,/content/IMS_out/4th_test/2004.03.05.13.42.46,test,0,1078494166,2004.03.05.13.42.46,4th
3311,/content/IMS_out/4th_test/2004.03.05.13.52.46,test,0,1078494766,2004.03.05.13.52.46,4th
3312,/content/IMS_out/4th_test/2004.03.05.14.02.46,test,0,1078495366,2004.03.05.14.02.46,4th
3313,/content/IMS_out/4th_test/2004.03.05.14.12.46,test,0,1078495966,2004.03.05.14.12.46,4th
3314,/content/IMS_out/4th_test/2004.03.05.14.22.46,test,0,1078496566,2004.03.05.14.22.46,4th
3315,/content/IMS_out/4th_test/2004.03.05.14.32.46,test,0,1078497166,2004.03.05.14.32.46,4th
3316,/content/IMS_out/4th_test/2004.03.05.14.42.46,test,0,1078497766,2004.03.05.14.42.46,4th
3317,/content/IMS_out/4th_test/2004.03.05.14.52.46,test,0,1078498366,2004.03.05.14.52.46,4th
3318,/content/IMS_out/4th_test/2004.03.05.15.02.46,test,0,1078498966,2004.03.05.15.02.46,4th
3319,/content/IMS_out/4th_test/2004.03.05.15.12.46,test,0,1078499566,2004.03.05.15.12.46,4th
3320,/content/IMS_out/4th_test/2004.03.05.15.22.46,test,0,1078500166,2004.03.05.15.22.46,4th
3321,/content/IMS_out/4th_test/2004.03.05.15.32.46,test,0,1078500766,2004.03.05.15.32.46,4th
3322,/content/IMS_out/4th_test/2004.03.05.15.42.46,test,0,1078501366,2004.03.05.15.42.46,4th
3323,/content/IMS_out/4th_test/2004.03.05.15.52.46,test,0,1078501966,2004.03.05.15.52.46,4th
3324,/content/IMS_out/4th_test/2004.03.05.16.02.46,test,0,1078502566,2004.03.05.16.02.46,4th
3325,/content/IMS_out/4th_test/2004.03.05.16.12.46,test,0,1078503166,2004.03.05.16.12.46,4th
3326,/content/IMS_out/4th_test/2004.03.05.16.22.46,test,0,1078503766,2004.03.05.16.22.46,4th
3327,/content/IMS_out/4th_test/2004.03.05.16.32.46,test,0,1078504366,2004.03.05.16.32.46,4th
3328,/content/IMS_out/4th_test/2004.03.05.16.42.46,test,0,1078504966,2004.03.05.16.42.46,4th
3329,/content/IMS_out/4th_test/2004.03.05.16.52.46,test,0,1078505566,2004.03.05.16.52.46,4th
3330,/content/IMS_out/4th_test/2004.03.05.17.02.46,test,0,1078506166,2004.03.05.17.02.46,4th
3331,/content/IMS_out/4th_test/2004.03.05.17.12.46,test,0,1078506766,2004.03.05.17.12.46,4th
3332,/content/IMS_out/4th_test/2004.03.05.17.22.46,test,0,1078507366,2004.03.05.17.22.46,4th
3333,/content/IMS_out/4th_test/2004.03.05.17.32.46,test,0,1078507966,2004.03.05.17.32.46,4th
3334,/content/IMS_out/4th_test/2004.03.05.17.42.46,test,0,1078508566,2004.03.05.17.42.46,4th
3335,/content/IMS_out/4th_test/2004.03.05.17.52.46,test,0,1078509166,2004.03.05.17.52.46,4th
3336,/content/IMS_out/4th_test/2004.03.05.18.02.46,test,0,1078509766,2004.03.05.18.02.46,4th
3337,/content/IMS_out/4th_test/2004.03.05.18.12.46,test,0,1078510366,2004.03.05.18.12.46,4th
3338,/content/IMS_out/4th_test/2004.03.05.18.22.46,test,0,1078510966,2004.03.05.18.22.46,4th
3339,/content/IMS_out/4th_test/2004.03.05.18.32.46,test,0,1078511566,2004.03.05.18.32.46,4th
3340,/content/IMS_out/4th_test/2004.03.05.18.42.46,test,0,1078512166,2004.03.05.18.42.46,4th
3341,/content/IMS_out/4th_test/2004.03.05.18.52.46,test,0,1078512766,2004.03.05.18.52.46,4th
3342,/content/IMS_out/4th_test/2004.03.05.19.02.46,test,0,1078513366,2004.03.05.19.02.46,4th
3343,/content/IMS_out/4th_test/2004.03.05.19.12.46,test,0,1078513966,2004.03.05.19.12.46,4th
3344,/content/IMS_out/4th_test/2004.03.05.19.22.46,test,0,1078514566,2004.03.05.19.22.46,4th
3345,/content/IMS_out/4th_test/2004.03.05.19.32.46,test,0,1078515166,2004.03.05.19.32.46,4th
3346,/content/IMS_out/4th_test/2004.03.05.19.42.46,test,0,1078515766,2004.03.05.19.42.46,4th
3347,/content/IMS_out/4th_test/2004.03.05.19.52.46,test,0,1078516366,2004.03.05.19.52.46,4th
3348,/content/IMS_out/4th_test/2004.03.05.20.02.46,test,0,1078516966,2004.03.05.20.02.46,4th
3349,/content/IMS_out/4th_test/2004.03.05.20.12.46,test,0,1078517566,2004.03.05.20.12.46,4th
3350,/content/IMS_out/4th_test/2004.03.05.20.22.46,test,0,1078518166,2004.03.05.20.22.46,4th
3351,/content/IMS_out/4th_test/2004.03.05.20.32.46,test,0,1078518766,2004.03.05.20.32.46,4th
3352,/content/IMS_out/4th_test/2004.03.05.20.42.46,test,0,1078519366,2004.03.05.20.42.46,4th
3353,/content/IMS_out/4th_test/2004.03.05.20.52.46,test,0,1078519966,2004.03.05.20.52.46,4th
3354,/content/IMS_out/4th_test/2004.03.05.21.02.46,test,0,1078520566,2004.03.05.21.02.46,4th
3355,/content/IMS_out/4th_test/2004.03.05.21.12.46,test,0,1078521166,2004.03.05.21.12.46,4th
3356,/content/IMS_out/4th_test/2004.03.05.21.22.46,test,0,1078521766,2004.03.05.21.22.46,4th
3357,/content/IMS_out/4th_test/2004.03.05.21.32.46,test,0,1078522366,2004.03.05.21.32.46,4th
3358,/content/IMS_out/4th_test/2004.03.05.21.42.46,test,0,1078522966,2004.03.05.21.42.46,4th
3359,/content/IMS_out/4th_test/2004.03.05.21.52.46,test,0,1078523566,2004.03.05.21.52.46,4th
3360,/content/IMS_out/4th_test/2004.03.05.22.02.46,test,0,1078524166,2004.03.05.22.02.46,4th
3361,/content/IMS_out/4th_test/2004.03.05.22.12.46,test,0,1078524766,2004.03.05.22.12.46,4th
3362,/content/IMS_out/4th_test/2004.03.05.22.22.46,test,0,1078525366,2004.03.05.22.22.46,4th
3363,/content/IMS_out/4th_test/2004.03.05.22.32.46,test,0,1078525966,2004.03.05.22.32.46,4th
3364,/content/IMS_out/4th_test/2004.03.05.22.42.46,test,0,1078526566,2004.03.05.22.42.46,4th
3365,/content/IMS_out/4th_test/2004.03.05.22.52.46,test,0,1078527166,2004.03.05.22.52.46,4th
3366,/content/IMS_out/4th_test/2004.03.05.23.02.46,test,0,1078527766,2004.03.05.23.02.46,4th
3367,/content/IMS_out/4th_test/2004.03.05.23.12.46,test,0,1078528366,2004.03.05.23.12.46,4th
3368,/content/IMS_out/4th_test/2004.03.05.23.22.46,test,0,1078528966,2004.03.05.23.22.46,4th
3369,/content/IMS_out/4th_test/2004.03.05.23.32.46,test,0,1078529566,2004.03.05.23.32.46,4th
3370,/content/IMS_out/4th_test/2004.03.05.23.42.46,test,0,1078530166,2004.03.05.23.42.46,4th
3371,/content/IMS_out/4th_test/2004.03.05.23.52.46,test,0,1078530766,2004.03.05.23.52.46,4th
3372,/content/IMS_out/4th_test/2004.03.06.00.02.46,test,0,1078531366,2004.03.06.00.02.46,4th
3373,/content/IMS_out/4th_test/2004.03.06.00.12.46,test,0,1078531966,2004.03.06.00.12.46,4th
3374,/content/IMS_out/4th_test/2004.03.06.00.22.46,test,0,1078532566,2004.03.06.00.22.46,4th
3375,/content/IMS_out/4th_test/2004.03.06.00.32.46,test,0,1078533166,2004.03.06.00.32.46,4th
3376,/content/IMS_out/4th_test/2004.03.06.00.42.46,test,0,1078533766,2004.03.06.00.42.46,4th
3377,/content/IMS_out/4th_test/2004.03.06.00.52.46,test,0,1078534366,2004.03.06.00.52.46,4th
3378,/content/IMS_out/4th_test/2004.03.06.01.02.46,test,0,1078534966,2004.03.06.01.02.46,4th
3379,/content/IMS_out/4th_test/2004.03.06.01.12.46,test,0,1078535566,2004.03.06.01.12.46,4th
3380,/content/IMS_out/4th_test/2004.03.06.01.22.46,test,0,1078536166,2004.03.06.01.22.46,4th
3381,/content/IMS_out/4th_test/2004.03.06.01.32.46,test,0,1078536766,2004.03.06.01.32.46,4th
3382,/content/IMS_out/4th_test/2004.03.06.01.42.46,test,0,1078537366,2004.03.06.01.42.46,4th
3383,/content/IMS_out/4th_test/2004.03.06.01.52.46,test,0,1078537966,2004.03.06.01.52.46,4th
3384,/content/IMS_out/4th_test/2004.03.06.02.02.46,test,0,1078538566,2004.03.06.02.02.46,4th
3385,/content/IMS_out/4th_test/2004.03.06.02.12.46,test,0,1078539166,2004.03.06.02.12.46,4th
3386,/content/IMS_out/4th_test/2004.03.06.02.22.46,test,0,1078539766,2004.03.06.02.22.46,4th
3387,/content/IMS_out/4th_test/2004.03.06.02.32.46,test,0,1078540366,2004.03.06.02.32.46,4th
3388,/content/IMS_out/4th_test/2004.03.06.02.42.46,test,0,1078540966,2004.03.06.02.42.46,4th
3389,/content/IMS_out/4th_test/2004.03.06.02.52.46,test,0,1078541566,2004.03.06.02.52.46,4th
3390,/content/IMS_out/4th_test/2004.03.06.03.02.46,test,0,1078542166,2004.03.06.03.02.46,4th
3391,/content/IMS_out/4th_test/2004.03.06.03.12.46,test,0,1078542766,2004.03.06.03.12.46,4th
3392,/content/IMS_out/4th_test/2004.03.06.03.22.46,test,0,1078543366,2004.03.06.03.22.46,4th
3393,/content/IMS_out/4th_test/2004.03.06.03.32.46,test,0,1078543966,2004.03.06.03.32.46,4th
3394,/content/IMS_out/4th_test/2004.03.06.03.42.46,test,0,1078544566,2004.03.06.03.42.46,4th
3395,/content/IMS_out/4th_test/2004.03.06.03.52.46,test,0,1078545166,2004.03.06.03.52.46,4th
3396,/content/IMS_out/4th_test/2004.03.06.04.02.46,test,0,1078545766,2004.03.06.04.02.46,4th
3397,/content/IMS_out/4th_test/2004.03.06.04.12.46,test,0,1078546366,2004.03.06.04.12.46,4th
3398,/content/IMS_out/4th_test/2004.03.06.04.22.46,test,0,1078546966,2004.03.06.04.22.46,4th
3399,/content/IMS_out/4th_test/2004.03.06.04.32.46,test,0,1078547566,2004.03.06.04.32.46,4th
3400,/content/IMS_out/4th_test/2004.03.06.04.42.46,test,0,1078548166,2004.03.06.04.42.46,4th
3401,/content/IMS_out/4th_test/2004.03.06.04.52.46,test,0,1078548766,2004.03.06.04.52.46,4th
3402,/content/IMS_out/4th_test/2004.03.06.05.02.46,test,0,1078549366,2004.03.06.05.02.46,4th
3403,/content/IMS_out/4th_test/2004.03.06.05.12.46,test,0,1078549966,2004.03.06.05.12.46,4th
3404,/content/IMS_out/4th_test/2004.03.06.05.22.46,test,0,1078550566,2004.03.06.05.22.46,4th
3405,/content/IMS_out/4th_test/2004.03.06.05.32.46,test,0,1078551166,2004.03.06.05.32.46,4th
3406,/content/IMS_out/4th_test/2004.03.06.05.42.46,test,0,1078551766,2004.03.06.05.42.46,4th
3407,/content/IMS_out/4th_test/2004.03.06.05.52.46,test,0,1078552366,2004.03.06.05.52.46,4th
3408,/content/IMS_out/4th_test/2004.03.06.06.02.46,test,0,1078552966,2004.03.06.06.02.46,4th
3409,/content/IMS_out/4th_test/2004.03.06.06.12.46,test,0,1078553566,2004.03.06.06.12.46,4th
3410,/content/IMS_out/4th_test/2004.03.06.06.22.46,test,0,1078554166,2004.03.06.06.22.46,4th
3411,/content/IMS_out/4th_test/2004.03.06.06.32.46,test,0,1078554766,2004.03.06.06.32.46,4th
3412,/content/IMS_out/4th_test/2004.03.06.06.42.46,test,0,1078555366,2004.03.06.06.42.46,4th
3413,/content/IMS_out/4th_test/2004.03.06.06.52.46,test,0,1078555966,2004.03.06.06.52.46,4th
3414,/content/IMS_out/4th_test/2004.03.06.07.02.46,test,0,1078556566,2004.03.06.07.02.46,4th
3415,/content/IMS_out/4th_test/2004.03.06.07.12.46,test,0,1078557166,2004.03.06.07.12.46,4th
3416,/content/IMS_out/4th_test/2004.03.06.07.22.46,test,0,1078557766,2004.03.06.07.22.46,4th
3417,/content/IMS_out/4th_test/2004.03.06.07.32.46,test,0,1078558366,2004.03.06.07.32.46,4th
3418,/content/IMS_out/4th_test/2004.03.06.07.42.46,test,0,1078558966,2004.03.06.07.42.46,4th
3419,/content/IMS_out/4th_test/2004.03.06.07.52.46,test,0,1078559566,2004.03.06.07.52.46,4th
3420,/content/IMS_out/4th_test/2004.03.06.08.02.46,test,0,1078560166,2004.03.06.08.02.46,4th
3421,/content/IMS_out/4th_test/2004.03.06.08.12.46,test,0,1078560766,2004.03.06.08.12.46,4th
3422,/content/IMS_out/4th_test/2004.03.06.08.22.46,test,0,1078561366,2004.03.06.08.22.46,4th
3423,/content/IMS_out/4th_test/2004.03.06.08.32.46,test,0,1078561966,2004.03.06.08.32.46,4th
3424,/content/IMS_out/4th_test/2004.03.06.08.42.46,test,0,1078562566,2004.03.06.08.42.46,4th
3425,/content/IMS_out/4th_test/2004.03.06.08.52.46,test,0,1078563166,2004.03.06.08.52.46,4th
3426,/content/IMS_out/4th_test/2004.03.06.09.02.46,test,0,1078563766,2004.03.06.09.02.46,4th
3427,/content/IMS_out/4th_test/2004.03.06.09.12.46,test,0,1078564366,2004.03.06.09.12.46,4th
3428,/content/IMS_out/4th_test/2004.03.06.09.22.46,test,0,1078564966,2004.03.06.09.22.46,4th
3429,/content/IMS_out/4th_test/2004.03.06.09.32.46,test,0,1078565566,2004.03.06.09.32.46,4th
3430,/content/IMS_out/4th_test/2004.03.06.09.42.46,test,0,1078566166,2004.03.06.09.42.46,4th
3431,/content/IMS_out/4th_test/2004.03.06.09.52.46,test,0,1078566766,2004.03.06.09.52.46,4th
3432,/content/IMS_out/4th_test/2004.03.06.10.02.46,test,0,1078567366,2004.03.06.10.02.46,4th
3433,/content/IMS_out/4th_test/2004.03.06.10.12.46,test,0,1078567966,2004.03.06.10.12.46,4th
3434,/content/IMS_out/4th_test/2004.03.06.10.22.46,test,0,1078568566,2004.03.06.10.22.46,4th
3435,/content/IMS_out/4th_test/2004.03.06.10.32.46,test,0,1078569166,2004.03.06.10.32.46,4th
3436,/content/IMS_out/4th_test/2004.03.06.10.42.46,test,0,1078569766,2004.03.06.10.42.46,4th
3437,/content/IMS_out/4th_test/2004.03.06.10.52.46,test,0,1078570366,2004.03.06.10.52.46,4th
3438,/content/IMS_out/4th_test/2004.03.06.11.02.46,test,0,1078570966,2004.03.06.11.02.46,4th
3439,/content/IMS_out/4th_test/2004.03.06.11.12.46,test,0,1078571566,2004.03.06.11.12.46,4th
3440,/content/IMS_out/4th_test/2004.03.06.11.22.46,test,0,1078572166,2004.03.06.11.22.46,4th
3441,/content/IMS_out/4th_test/2004.03.06.11.32.46,test,0,1078572766,2004.03.06.11.32.46,4th
3442,/content/IMS_out/4th_test/2004.03.06.11.42.46,test,0,1078573366,2004.03.06.11.42.46,4th
3443,/content/IMS_out/4th_test/2004.03.06.11.52.46,test,0,1078573966,2004.03.06.11.52.46,4th
3444,/content/IMS_out/4th_test/2004.03.06.12.02.46,test,0,1078574566,2004.03.06.12.02.46,4th
3445,/content/IMS_out/4th_test/2004.03.06.12.12.46,test,0,1078575166,2004.03.06.12.12.46,4th
3446,/content/IMS_out/4th_test/2004.03.06.12.22.46,test,0,1078575766,2004.03.06.12.22.46,4th
3447,/content/IMS_out/4th_test/2004.03.06.12.32.46,test,0,1078576366,2004.03.06.12.32.46,4th
3448,/content/IMS_out/4th_test/2004.03.06.12.42.46,test,0,1078576966,2004.03.06.12.42.46,4th
3449,/content/IMS_out/4th_test/2004.03.06.12.52.46,test,0,1078577566,2004.03.06.12.52.46,4th
3450,/content/IMS_out/4th_test/2004.03.06.13.02.46,test,0,1078578166,2004.03.06.13.02.46,4th
3451,/content/IMS_out/4th_test/2004.03.06.13.12.46,test,0,1078578766,2004.03.06.13.12.46,4th
3452,/content/IMS_out/4th_test/2004.03.06.13.22.46,test,0,1078579366,2004.03.06.13.22.46,4th
3453,/content/IMS_out/4th_test/2004.03.06.13.32.46,test,0,1078579966,2004.03.06.13.32.46,4th
3454,/content/IMS_out/4th_test/2004.03.06.13.42.46,test,0,1078580566,2004.03.06.13.42.46,4th
3455,/content/IMS_out/4th_test/2004.03.06.13.52.46,test,0,1078581166,2004.03.06.13.52.46,4th
3456,/content/IMS_out/4th_test/2004.03.06.14.02.46,test,0,1078581766,2004.03.06.14.02.46,4th
3457,/content/IMS_out/4th_test/2004.03.06.14.12.46,test,0,1078582366,2004.03.06.14.12.46,4th
3458,/content/IMS_out/4th_test/2004.03.06.14.22.46,test,0,1078582966,2004.03.06.14.22.46,4th
3459,/content/IMS_out/4th_test/2004.03.06.14.32.46,test,0,1078583566,2004.03.06.14.32.46,4th
3460,/content/IMS_out/4th_test/2004.03.06.14.42.46,test,0,1078584166,2004.03.06.14.42.46,4th
3461,/content/IMS_out/4th_test/2004.03.06.14.52.46,test,0,1078584766,2004.03.06.14.52.46,4th
3462,/content/IMS_out/4th_test/2004.03.06.15.02.46,test,0,1078585366,2004.03.06.15.02.46,4th
3463,/content/IMS_out/4th_test/2004.03.06.15.12.46,test,0,1078585966,2004.03.06.15.12.46,4th
3464,/content/IMS_out/4th_test/2004.03.06.15.22.46,test,0,1078586566,2004.03.06.15.22.46,4th
3465,/content/IMS_out/4th_test/2004.03.06.15.32.46,test,0,1078587166,2004.03.06.15.32.46,4th
3466,/content/IMS_out/4th_test/2004.03.06.15.42.46,test,0,1078587766,2004.03.06.15.42.46,4th
3467,/content/IMS_out/4th_test/2004.03.06.15.52.46,test,0,1078588366,2004.03.06.15.52.46,4th
3468,/content/IMS_out/4th_test/2004.03.06.16.02.46,test,0,1078588966,2004.03.06.16.02.46,4th
3469,/content/IMS_out/4th_test/2004.03.06.16.12.46,test,0,1078589566,2004.03.06.16.12.46,4th
3470,/content/IMS_out/4th_test/2004.03.06.16.22.46,test,0,1078590166,2004.03.06.16.22.46,4th
3471,/content/IMS_out/4th_test/2004.03.06.16.32.46,test,0,1078590766,2004.03.06.16.32.46,4th
3472,/content/IMS_out/4th_test/2004.03.06.16.42.46,test,0,1078591366,2004.03.06.16.42.46,4th
3473,/content/IMS_out/4th_test/2004.03.06.16.52.46,test,0,1078591966,2004.03.06.16.52.46,4th
3474,/content/IMS_out/4th_test/2004.03.06.17.02.46,test,0,1078592566,2004.03.06.17.02.46,4th
3475,/content/IMS_out/4th_test/2004.03.06.17.12.46,test,0,1078593166,2004.03.06.17.12.46,4th
3476,/content/IMS_out/4th_test/2004.03.06.17.22.46,test,0,1078593766,2004.03.06.17.22.46,4th
3477,/content/IMS_out/4th_test/2004.03.06.17.32.46,test,0,1078594366,2004.03.06.17.32.46,4th
3478,/content/IMS_out/4th_test/2004.03.06.17.42.46,test,0,1078594966,2004.03.06.17.42.46,4th
3479,/content/IMS_out/4th_test/2004.03.06.17.52.46,test,0,1078595566,2004.03.06.17.52.46,4th
3480,/content/IMS_out/4th_test/2004.03.06.18.02.46,test,0,1078596166,2004.03.06.18.02.46,4th
3481,/content/IMS_out/4th_test/2004.03.06.18.12.46,test,0,1078596766,2004.03.06.18.12.46,4th
3482,/content/IMS_out/4th_test/2004.03.06.18.22.46,test,0,1078597366,2004.03.06.18.22.46,4th
3483,/content/IMS_out/4th_test/2004.03.06.18.32.46,test,0,1078597966,2004.03.06.18.32.46,4th
3484,/content/IMS_out/4th_test/2004.03.06.18.42.46,test,0,1078598566,2004.03.06.18.42.46,4th
3485,/content/IMS_out/4th_test/2004.03.06.18.52.46,test,0,1078599166,2004.03.06.18.52.46,4th
3486,/content/IMS_out/4th_test/2004.03.06.19.02.46,test,0,1078599766,2004.03.06.19.02.46,4th
3487,/content/IMS_out/4th_test/2004.03.06.19.12.46,test,0,1078600366,2004.03.06.19.12.46,4th
3488,/content/IMS_out/4th_test/2004.03.06.19.22.46,test,0,1078600966,2004.03.06.19.22.46,4th
3489,/content/IMS_out/4th_test/2004.03.06.19.32.46,test,0,1078601566,2004.03.06.19.32.46,4th
3490,/content/IMS_out/4th_test/2004.03.06.19.42.46,test,0,1078602166,2004.03.06.19.42.46,4th
3491,/content/IMS_out/4th_test/2004.03.06.19.52.46,test,0,1078602766,2004.03.06.19.52.46,4th
3492,/content/IMS_out/4th_test/2004.03.06.20.02.46,test,0,1078603366,2004.03.06.20.02.46,4th
3493,/content/IMS_out/4th_test/2004.03.06.20.12.46,test,0,1078603966,2004.03.06.20.12.46,4th
3494,/content/IMS_out/4th_test/2004.03.06.20.22.46,test,0,1078604566,2004.03.06.20.22.46,4th
3495,/content/IMS_out/4th_test/2004.03.06.20.32.46,test,0,1078605166,2004.03.06.20.32.46,4th
3496,/content/IMS_out/4th_test/2004.03.06.20.42.46,test,0,1078605766,2004.03.06.20.42.46,4th
3497,/content/IMS_out/4th_test/2004.03.06.20.52.46,test,0,1078606366,2004.03.06.20.52.46,4th
3498,/content/IMS_out/4th_test/2004.03.06.21.02.46,test,0,1078606966,2004.03.06.21.02.46,4th
3499,/content/IMS_out/4th_test/2004.03.06.21.12.46,test,0,1078607566,2004.03.06.21.12.46,4th
3500,/content/IMS_out/4th_test/2004.03.06.21.22.46,test,0,1078608166,2004.03.06.21.22.46,4th
3501,/content/IMS_out/4th_test/2004.03.06.21.32.46,test,0,1078608766,2004.03.06.21.32.46,4th
3502,/content/IMS_out/4th_test/2004.03.06.21.42.46,test,0,1078609366,2004.03.06.21.42.46,4th
3503,/content/IMS_out/4th_test/2004.03.06.21.52.46,test,0,1078609966,2004.03.06.21.52.46,4th
3504,/content/IMS_out/4th_test/2004.03.06.22.02.46,test,0,1078610566,2004.03.06.22.02.46,4th
3505,/content/IMS_out/4th_test/2004.03.06.22.12.46,test,0,1078611166,2004.03.06.22.12.46,4th
3506,/content/IMS_out/4th_test/2004.03.06.22.22.46,test,0,1078611766,2004.03.06.22.22.46,4th
3507,/content/IMS_out/4th_test/2004.03.06.22.32.46,test,0,1078612366,2004.03.06.22.32.46,4th
3508,/content/IMS_out/4th_test/2004.03.06.22.42.46,test,0,1078612966,2004.03.06.22.42.46,4th
3509,/content/IMS_out/4th_test/2004.03.06.22.52.46,test,0,1078613566,2004.03.06.22.52.46,4th
9214,/content/IMS_out/4th_test/2004.04.16.09.12.55,test,1,1082106775,2004.04.16.09.12.55,4th
9215,/content/IMS_out/4th_test/2004.04.16.09.22.55,test,1,1082107375,2004.04.16.09.22.55,4th
9216,/content/IMS_out/4th_test/2004.04.16.09.32.55,test,1,1082107975,2004.04.16.09.32.55,4th
9217,/content/IMS_out/4th_test/2004.04.16.09.42.55,test,1,1082108575,2004.04.16.09.42.55,4th
9218,/content/IMS_out/4th_test/2004.04.16.09.52.55,test,1,1082109175,2004.04.16.09.52.55,4th
9219,/content/IMS_out/4th_test/2004.04.16.10.02.55,test,1,1082109775,2004.04.16.10.02.55,4th
9220,/content/IMS_out/4th_test/2004.04.16.10.12.55,test,1,1082110375,2004.04.16.10.12.55,4th
9221,/content/IMS_out/4th_test/2004.04.16.10.22.55,test,1,1082110975,2004.04.16.10.22.55,4th
9222,/content/IMS_out/4th_test/2004.04.16.10.32.55,test,1,1082111575,2004.04.16.10.32.55,4th
9223,/content/IMS_out/4th_test/2004.04.16.10.42.55,test,1,1082112175,2004.04.16.10.42.55,4th
9224,/content/IMS_out/4th_test/2004.04.16.10.52.55,test,1,1082112775,2004.04.16.10.52.55,4th
9225,/content/IMS_out/4th_test/2004.04.16.11.02.55,test,1,1082113375,2004.04.16.11.02.55,4th
9226,/content/IMS_out/4th_test/2004.04.16.11.12.55,test,1,1082113975,2004.04.16.11.12.55,4th
9227,/content/IMS_out/4th_test/2004.04.16.11.22.55,test,1,1082114575,2004.04.16.11.22.55,4th
9228,/content/IMS_out/4th_test/2004.04.16.11.32.55,test,1,1082115175,2004.04.16.11.32.55,4th
9229,/content/IMS_out/4th_test/2004.04.16.11.42.55,test,1,1082115775,2004.04.16.11.42.55,4th
9230,/content/IMS_out/4th_test/2004.04.16.11.52.55,test,1,1082116375,2004.04.16.11.52.55,4th
9231,/content/IMS_out/4th_test/2004.04.16.12.02.55,test,1,1082116975,2004.04.16.12.02.55,4th
9232,/content/IMS_out/4th_test/2004.04.16.12.12.55,test,1,1082117575,2004.04.16.12.12.55,4th
9233,/content/IMS_out/4th_test/2004.04.16.12.22.55,test,1,1082118175,2004.04.16.12.22.55,4th
9234,/content/IMS_out/4th_test/2004.04.16.12.32.55,test,1,1082118775,2004.04.16.12.32.55,4th
9235,/content/IMS_out/4th_test/2004.04.16.12.42.55,test,1,1082119375,2004.04.16.12.42.55,4th
9236,/content/IMS_out/4th_test/2004.04.16.12.52.55,test,1,1082119975,2004.04.16.12.52.55,4th
9237,/content/IMS_out/4th_test/2004.04.16.13.02.55,test,1,1082120575,2004.04.16.13.02.55,4th
9238,/content/IMS_out/4th_test/2004.04.16.13.12.55,test,1,1082121175,2004.04.16.13.12.55,4th
9239,/content/IMS_out/4th_test/2004.04.16.13.22.55,test,1,1082121775,2004.04.16.13.22.55,4th
9240,/content/IMS_out/4th_test/2004.04.16.13.32.55,test,1,1082122375,2004.04.16.13.32.55,4th
9241,/content/IMS_out/4th_test/2004.04.16.13.42.55,test,1,1082122975,2004.04.16.13.42.55,4th
9242,/content/IMS_out/4th_test/2004.04.16.13.52.55,test,1,1082123575,2004.04.16.13.52.55,4th
9243,/content/IMS_out/4th_test/2004.04.16.14.02.55,test,1,1082124175,2004.04.16.14.02.55,4th
9244,/content/IMS_out/4th_test/2004.04.16.14.12.55,test,1,1082124775,2004.04.16.14.12.55,4th
9245,/content/IMS_out/4th_test/2004.04.16.14.22.55,test,1,1082125375,2004.04.16.14.22.55,4th
9246,/content/IMS_out/4th_test/2004.04.16.14.32.55,test,1,1082125975,2004.04.16.14.32.55,4th
9247,/content/IMS_out/4th_test/2004.04.16.14.42.55,test,1,1082126575,2004.04.16.14.42.55,4th
9248,/content/IMS_out/4th_test/2004.04.16.14.52.55,test,1,1082127175,2004.04.16.14.52.55,4th
9249,/content/IMS_out/4th_test/2004.04.16.15.02.55,test,1,1082127775,2004.04.16.15.02.55,4th
9250,/content/IMS_out/4th_test/2004.04.16.15.12.55,test,1,1082128375,2004.04.16.15.12.55,4th
9251,/content/IMS_out/4th_test/2004.04.16.15.22.55,test,1,1082128975,2004.04.16.15.22.55,4th
9252,/content/IMS_out/4th_test/2004.04.16.15.32.55,test,1,1082129575,2004.04.16.15.32.55,4th
9253,/content/IMS_out/4th_test/2004.04.16.15.42.55,test,1,1082130175,2004.04.16.15.42.55,4th
9254,/content/IMS_out/4th_test/2004.04.16.15.52.55,test,1,1082130775,2004.04.16.15.52.55,4th
9255,/content/IMS_out/4th_test/2004.04.16.16.02.55,test,1,1082131375,2004.04.16.16.02.55,4th
9256,/content/IMS_out/4th_test/2004.04.16.16.12.55,test,1,1082131975,2004.04.16.16.12.55,4th
9257,/content/IMS_out/4th_test/2004.04.16.16.22.55,test,1,1082132575,2004.04.16.16.22.55,4th
9258,/content/IMS_out/4th_test/2004.04.16.16.32.55,test,1,1082133175,2004.04.16.16.32.55,4th
9259,/content/IMS_out/4th_test/2004.04.16.16.42.55,test,1,1082133775,2004.04.16.16.42.55,4th
9260,/content/IMS_out/4th_test/2004.04.16.16.52.55,test,1,1082134375,2004.04.16.16.52.55,4th
9261,/content/IMS_out/4th_test/2004.04.16.17.02.55,test,1,1082134975,2004.04.16.17.02.55,4th
9262,/content/IMS_out/4th_test/2004.04.16.17.12.55,test,1,1082135575,2004.04.16.17.12.55,4th
9263,/content/IMS_out/4th_test/2004.04.16.17.22.55,test,1,1082136175,2004.04.16.17.22.55,4th
9264,/content/IMS_out/4th_test/2004.04.16.17.32.55,test,1,1082136775,2004.04.16.17.32.55,4th
9265,/content/IMS_out/4th_test/2004.04.16.17.42.55,test,1,1082137375,2004.04.16.17.42.55,4th
9266,/content/IMS_out/4th_test/2004.04.16.17.52.55,test,1,1082137975,2004.04.16.17.52.55,4th
9267,/content/IMS_out/4th_test/2004.04.16.18.02.55,test,1,1082138575,2004.04.16.18.02.55,4th
9268,/content/IMS_out/4th_test/2004.04.16.18.12.55,test,1,1082139175,2004.04.16.18.12.55,4th
9269,/content/IMS_out/4th_test/2004.04.16.18.22.55,test,1,1082139775,2004.04.16.18.22.55,4th
9270,/content/IMS_out/4th_test/2004.04.16.18.32.55,test,1,1082140375,2004.04.16.18.32.55,4th
9271,/content/IMS_out/4th_test/2004.04.16.18.42.55,test,1,1082140975,2004.04.16.18.42.55,4th
9272,/content/IMS_out/4th_test/2004.04.16.18.52.55,test,1,1082141575,2004.04.16.18.52.55,4th
9273,/content/IMS_out/4th_test/2004.04.16.19.02.55,test,1,1082142175,2004.04.16.19.02.55,4th
9274,/content/IMS_out/4th_test/2004.04.16.19.12.55,test,1,1082142775,2004.04.16.19.12.55,4th
9275,/content/IMS_out/4th_test/2004.04.16.19.22.55,test,1,1082143375,2004.04.16.19.22.55,4th
9276,/content/IMS_out/4th_test/2004.04.16.19.32.55,test,1,1082143975,2004.04.16.19.32.55,4th
9277,/content/IMS_out/4th_test/2004.04.16.19.42.55,test,1,1082144575,2004.04.16.19.42.55,4th
9278,/content/IMS_out/4th_test/2004.04.16.19.52.55,test,1,1082145175,2004.04.16.19.52.55,4th
9279,/content/IMS_out/4th_test/2004.04.16.20.02.55,test,1,1082145775,2004.04.16.20.02.55,4th
9280,/content/IMS_out/4th_test/2004.04.16.20.12.55,test,1,1082146375,2004.04.16.20.12.55,4th
9281,/content/IMS_out/4th_test/2004.04.16.20.22.55,test,1,1082146975,2004.04.16.20.22.55,4th
9282,/content/IMS_out/4th_test/2004.04.16.20.32.55,test,1,1082147575,2004.04.16.20.32.55,4th
9283,/content/IMS_out/4th_test/2004.04.16.20.42.55,test,1,1082148175,2004.04.16.20.42.55,4th
9284,/content/IMS_out/4th_test/2004.04.16.20.52.55,test,1,1082148775,2004.04.16.20.52.55,4th
9285,/content/IMS_out/4th_test/2004.04.16.21.02.55,test,1,1082149375,2004.04.16.21.02.55,4th
9286,/content/IMS_out/4th_test/2004.04.16.21.12.55,test,1,1082149975,2004.04.16.21.12.55,4th
9287,/content/IMS_out/4th_test/2004.04.16.21.22.55,test,1,1082150575,2004.04.16.21.22.55,4th
9288,/content/IMS_out/4th_test/2004.04.16.21.32.55,test,1,1082151175,2004.04.16.21.32.55,4th
9289,/content/IMS_out/4th_test/2004.04.16.21.42.55,test,1,1082151775,2004.04.16.21.42.55,4th
9290,/content/IMS_out/4th_test/2004.04.16.21.52.55,test,1,1082152375,2004.04.16.21.52.55,4th
9291,/content/IMS_out/4th_test/2004.04.16.22.02.55,test,1,1082152975,2004.04.16.22.02.55,4th
9292,/content/IMS_out/4th_test/2004.04.16.22.12.55,test,1,1082153575,2004.04.16.22.12.55,4th
9293,/content/IMS_out/4th_test/2004.04.16.22.22.55,test,1,1082154175,2004.04.16.22.22.55,4th
9294,/content/IMS_out/4th_test/2004.04.16.22.32.55,test,1,1082154775,2004.04.16.22.32.55,4th
9295,/content/IMS_out/4th_test/2004.04.16.22.42.55,test,1,1082155375,2004.04.16.22.42.55,4th
9296,/content/IMS_out/4th_test/2004.04.16.22.52.55,test,1,1082155975,2004.04.16.22.52.55,4th
9297,/content/IMS_out/4th_test/2004.04.16.23.02.55,test,1,1082156575,2004.04.16.23.02.55,4th
9298,/content/IMS_out/4th_test/2004.04.16.23.12.55,test,1,1082157175,2004.04.16.23.12.55,4th
9299,/content/IMS_out/4th_test/2004.04.16.23.22.55,test,1,1082157775,2004.04.16.23.22.55,4th
9300,/content/IMS_out/4th_test/2004.04.16.23.32.55,test,1,1082158375,2004.04.16.23.32.55,4th
9301,/content/IMS_out/4th_test/2004.04.16.23.42.55,test,1,1082158975,2004.04.16.23.42.55,4th
9302,/content/IMS_out/4th_test/2004.04.16.23.52.55,test,1,1082159575,2004.04.16.23.52.55,4th
9303,/content/IMS_out/4th_test/2004.04.17.00.02.55,test,1,1082160175,2004.04.17.00.02.55,4th
9304,/content/IMS_out/4th_test/2004.04.17.00.12.55,test,1,1082160775,2004.04.17.00.12.55,4th
9305,/content/IMS_out/4th_test/2004.04.17.00.22.55,test,1,1082161375,2004.04.17.00.22.55,4th
9306,/content/IMS_out/4th_test/2004.04.17.00.32.55,test,1,1082161975,2004.04.17.00.32.55,4th
9307,/content/IMS_out/4th_test/2004.04.17.00.42.55,test,1,1082162575,2004.04.17.00.42.55,4th
9308,/content/IMS_out/4th_test/2004.04.17.00.52.55,test,1,1082163175,2004.04.17.00.52.55,4th
9309,/content/IMS_out/4th_test/2004.04.17.01.02.55,test,1,1082163775,2004.04.17.01.02.55,4th
9310,/content/IMS_out/4th_test/2004.04.17.01.12.55,test,1,1082164375,2004.04.17.01.12.55,4th
9311,/content/IMS_out/4th_test/2004.04.17.01.22.55,test,1,1082164975,2004.04.17.01.22.55,4th
9312,/content/IMS_out/4th_test/2004.04.17.01.32.55,test,1,1082165575,2004.04.17.01.32.55,4th
9313,/content/IMS_out/4th_test/2004.04.17.01.42.55,test,1,1082166175,2004.04.17.01.42.55,4th
9314,/content/IMS_out/4th_test/2004.04.17.01.52.55,test,1,1082166775,2004.04.17.01.52.55,4th
9315,/content/IMS_out/4th_test/2004.04.17.02.02.55,test,1,1082167375,2004.04.17.02.02.55,4th
9316,/content/IMS_out/4th_test/2004.04.17.02.12.55,test,1,1082167975,2004.04.17.02.12.55,4th
9317,/content/IMS_out/4th_test/2004.04.17.02.22.55,test,1,1082168575,2004.04.17.02.22.55,4th
9318,/content/IMS_out/4th_test/2004.04.17.02.32.55,test,1,1082169175,2004.04.17.02.32.55,4th
9319,/content/IMS_out/4th_test/2004.04.17.02.42.55,test,1,1082169775,2004.04.17.02.42.55,4th
9320,/content/IMS_out/4th_test/2004.04.17.02.52.55,test,1,1082170375,2004.04.17.02.52.55,4th
9321,/content/IMS_out/4th_test/2004.04.17.03.02.55,test,1,1082170975,2004.04.17.03.02.55,4th
9322,/content/IMS_out/4th_test/2004.04.17.03.12.55,test,1,1082171575,2004.04.17.03.12.55,4th
9323,/content/IMS_out/4th_test/2004.04.17.03.22.55,test,1,1082172175,2004.04.17.03.22.55,4th
9324,/content/IMS_out/4th_test/2004.04.17.03.32.55,test,1,1082172775,2004.04.17.03.32.55,4th
9325,/content/IMS_out/4th_test/2004.04.17.03.42.55,test,1,1082173375,2004.04.17.03.42.55,4th
9326,/content/IMS_out/4th_test/2004.04.17.03.52.55,test,1,1082173975,2004.04.17.03.52.55,4th
9327,/content/IMS_out/4th_test/2004.04.17.04.02.55,test,1,1082174575,2004.04.17.04.02.55,4th
9328,/content/IMS_out/4th_test/2004.04.17.04.12.55,test,1,1082175175,2004.04.17.04.12.55,4th
9329,/content/IMS_out/4th_test/2004.04.17.04.22.55,test,1,1082175775,2004.04.17.04.22.55,4th
9330,/content/IMS_out/4th_test/2004.04.17.04.32.55,test,1,1082176375,2004.04.17.04.32.55,4th
9331,/content/IMS_out/4th_test/2004.04.17.04.42.55,test,1,1082176975,2004.04.17.04.42.55,4th
9332,/content/IMS_out/4th_test/2004.04.17.04.52.55,test,1,1082177575,2004.04.17.04.52.55,4th
9333,/content/IMS_out/4th_test/2004.04.17.05.02.55,test,1,1082178175,2004.04.17.05.02.55,4th
9334,/content/IMS_out/4th_test/2004.04.17.05.12.55,test,1,1082178775,2004.04.17.05.12.55,4th
9335,/content/IMS_out/4th_test/2004.04.17.05.22.55,test,1,1082179375,2004.04.17.05.22.55,4th
9336,/content/IMS_out/4th_test/2004.04.17.05.32.55,test,1,1082179975,2004.04.17.05.32.55,4th
9337,/content/IMS_out/4th_test/2004.04.17.05.42.55,test,1,1082180575,2004.04.17.05.42.55,4th
9338,/content/IMS_out/4th_test/2004.04.17.05.52.55,test,1,1082181175,2004.04.17.05.52.55,4th
9339,/content/IMS_out/4th_test/2004.04.17.06.02.55,test,1,1082181775,2004.04.17.06.02.55,4th
9340,/content/IMS_out/4th_test/2004.04.17.06.12.55,test,1,1082182375,2004.04.17.06.12.55,4th
9341,/content/IMS_out/4th_test/2004.04.17.06.22.55,test,1,1082182975,2004.04.17.06.22.55,4th
9342,/content/IMS_out/4th_test/2004.04.17.06.32.55,test,1,1082183575,2004.04.17.06.32.55,4th
9343,/content/IMS_out/4th_test/2004.04.17.06.42.55,test,1,1082184175,2004.04.17.06.42.55,4th
9344,/content/IMS_out/4th_test/2004.04.17.06.52.55,test,1,1082184775,2004.04.17.06.52.55,4th
9345,/content/IMS_out/4th_test/2004.04.17.07.02.55,test,1,1082185375,2004.04.17.07.02.55,4th
9346,/content/IMS_out/4th_test/2004.04.17.07.12.55,test,1,1082185975,2004.04.17.07.12.55,4th
9347,/content/IMS_out/4th_test/2004.04.17.07.22.55,test,1,1082186575,2004.04.17.07.22.55,4th
9348,/content/IMS_out/4th_test/2004.04.17.07.32.55,test,1,1082187175,2004.04.17.07.32.55,4th
9349,/content/IMS_out/4th_test/2004.04.17.07.42.55,test,1,1082187775,2004.04.17.07.42.55,4th
9350,/content/IMS_out/4th_test/2004.04.17.07.52.55,test,1,1082188375,2004.04.17.07.52.55,4th
9351,/content/IMS_out/4th_test/2004.04.17.08.02.55,test,1,1082188975,2004.04.17.08.02.55,4th
9352,/content/IMS_out/4th_test/2004.04.17.08.12.55,test,1,1082189575,2004.04.17.08.12.55,4th
9353,/content/IMS_out/4th_test/2004.04.17.08.22.55,test,1,1082190175,2004.04.17.08.22.55,4th
9354,/content/IMS_out/4th_test/2004.04.17.08.32.55,test,1,1082190775,2004.04.17.08.32.55,4th
9355,/content/IMS_out/4th_test/2004.04.17.08.42.55,test,1,1082191375,2004.04.17.08.42.55,4th
9356,/content/IMS_out/4th_test/2004.04.17.08.52.55,test,1,1082191975,2004.04.17.08.52.55,4th
9357,/content/IMS_out/4th_test/2004.04.17.09.02.55,test,1,1082192575,2004.04.17.09.02.55,4th
9358,/content/IMS_out/4th_test/2004.04.17.09.12.55,test,1,1082193175,2004.04.17.09.12.55,4th
9359,/content/IMS_out/4th_test/2004.04.17.09.22.55,test,1,1082193775,2004.04.17.09.22.55,4th
9360,/content/IMS_out/4th_test/2004.04.17.09.32.55,test,1,1082194375,2004.04.17.09.32.55,4th
9361,/content/IMS_out/4th_test/2004.04.17.09.42.55,test,1,1082194975,2004.04.17.09.42.55,4th
9362,/content/IMS_out/4th_test/2004.04.17.09.52.55,test,1,1082195575,2004.04.17.09.52.55,4th
9363,/content/IMS_out/4th_test/2004.04.17.10.02.55,test,1,1082196175,2004.04.17.10.02.55,4th
9364,/content/IMS_out/4th_test/2004.04.17.10.12.55,test,1,1082196775,2004.04.17.10.12.55,4th
9365,/content/IMS_out/4th_test/2004.04.17.10.22.55,test,1,1082197375,2004.04.17.10.22.55,4th
9366,/content/IMS_out/4th_test/2004.04.17.10.32.55,test,1,1082197975,2004.04.17.10.32.55,4th
9367,/content/IMS_out/4th_test/2004.04.17.10.42.55,test,1,1082198575,2004.04.17.10.42.55,4th
9368,/content/IMS_out/4th_test/2004.04.17.10.52.55,test,1,1082199175,2004.04.17.10.52.55,4th
9369,/content/IMS_out/4th_test/2004.04.17.11.02.55,test,1,1082199775,2004.04.17.11.02.55,4th
9370,/content/IMS_out/4th_test/2004.04.17.11.12.55,test,1,1082200375,2004.04.17.11.12.55,4th
9371,/content/IMS_out/4th_test/2004.04.17.11.22.55,test,1,1082200975,2004.04.17.11.22.55,4th
9372,/content/IMS_out/4th_test/2004.04.17.11.32.55,test,1,1082201575,2004.04.17.11.32.55,4th
9373,/content/IMS_out/4th_test/2004.04.17.11.42.55,test,1,1082202175,2004.04.17.11.42.55,4th
9374,/content/IMS_out/4th_test/2004.04.17.11.52.55,test,1,1082202775,2004.04.17.11.52.55,4th
9375,/content/IMS_out/4th_test/2004.04.17.12.02.55,test,1,1082203375,2004.04.17.12.02.55,4th
9376,/content/IMS_out/4th_test/2004.04.17.12.12.55,test,1,1082203975,2004.04.17.12.12.55,4th
9377,/content/IMS_out/4th_test/2004.04.17.12.22.55,test,1,1082204575,2004.04.17.12.22.55,4th
9378,/content/IMS_out/4th_test/2004.04.17.12.32.55,test,1,1082205175,2004.04.17.12.32.55,4th
9379,/content/IMS_out/4th_test/2004.04.17.12.42.55,test,1,1082205775,2004.04.17.12.42.55,4th
9380,/content/IMS_out/4th_test/2004.04.17.12.52.55,test,1,1082206375,2004.04.17.12.52.55,4th
9381,/content/IMS_out/4th_test/2004.04.17.13.02.55,test,1,1082206975,2004.04.17.13.02.55,4th
9382,/content/IMS_out/4th_test/2004.04.17.13.12.55,test,1,1082207575,2004.04.17.13.12.55,4th
9383,/content/IMS_out/4th_test/2004.04.17.13.22.55,test,1,1082208175,2004.04.17.13.22.55,4th
9384,/content/IMS_out/4th_test/2004.04.17.13.32.55,test,1,1082208775,2004.04.17.13.32.55,4th
9385,/content/IMS_out/4th_test/2004.04.17.13.42.55,test,1,1082209375,2004.04.17.13.42.55,4th
9386,/content/IMS_out/4th_test/2004.04.17.13.52.55,test,1,1082209975,2004.04.17.13.52.55,4th
9387,/content/IMS_out/4th_test/2004.04.17.14.02.55,test,1,1082210575,2004.04.17.14.02.55,4th
9388,/content/IMS_out/4th_test/2004.04.17.14.12.55,test,1,1082211175,2004.04.17.14.12.55,4th
9389,/content/IMS_out/4th_test/2004.04.17.14.22.55,test,1,1082211775,2004.04.17.14.22.55,4th
9390,/content/IMS_out/4th_test/2004.04.17.14.32.55,test,1,1082212375,2004.04.17.14.32.55,4th
9391,/content/IMS_out/4th_test/2004.04.17.14.42.55,test,1,1082212975,2004.04.17.14.42.55,4th
9392,/content/IMS_out/4th_test/2004.04.17.14.52.55,test,1,1082213575,2004.04.17.14.52.55,4th
9393,/content/IMS_out/4th_test/2004.04.17.15.02.55,test,1,1082214175,2004.04.17.15.02.55,4th
9394,/content/IMS_out/4th_test/2004.04.17.15.12.55,test,1,1082214775,2004.04.17.15.12.55,4th
9395,/content/IMS_out/4th_test/2004.04.17.15.22.55,test,1,1082215375,2004.04.17.15.22.55,4th
9396,/content/IMS_out/4th_test/2004.04.17.15.32.55,test,1,1082215975,2004.04.17.15.32.55,4th
9397,/content/IMS_out/4th_test/2004.04.17.15.42.55,test,1,1082216575,2004.04.17.15.42.55,4th
9398,/content/IMS_out/4th_test/2004.04.17.15.52.55,test,1,1082217175,2004.04.17.15.52.55,4th
9399,/content/IMS_out/4th_test/2004.04.17.16.02.55,test,1,1082217775,2004.04.17.16.02.55,4th
9400,/content/IMS_out/4th_test/2004.04.17.16.12.55,test,1,1082218375,2004.04.17.16.12.55,4th
9401,/content/IMS_out/4th_test/2004.04.17.16.22.55,test,1,1082218975,2004.04.17.16.22.55,4th
9402,/content/IMS_out/4th_test/2004.04.17.16.32.55,test,1,1082219575,2004.04.17.16.32.55,4th
9403,/content/IMS_out/4th_test/2004.04.17.16.42.55,test,1,1082220175,2004.04.17.16.42.55,4th
9404,/content/IMS_out/4th_test/2004.04.17.16.52.55,test,1,1082220775,2004.04.17.16.52.55,4th
9405,/content/IMS_out/4th_test/2004.04.17.17.02.55,test,1,1082221375,2004.04.17.17.02.55,4th
9406,/content/IMS_out/4th_test/2004.04.17.17.12.55,test,1,1082221975,2004.04.17.17.12.55,4th
9407,/content/IMS_out/4th_test/2004.04.17.17.22.55,test,1,1082222575,2004.04.17.17.22.55,4th
9408,/content/IMS_out/4th_test/2004.04.17.17.32.55,test,1,1082223175,2004.04.17.17.32.55,4th
9409,/content/IMS_out/4th_test/2004.04.17.17.42.55,test,1,1082223775,2004.04.17.17.42.55,4th
9410,/content/IMS_out/4th_test/2004.04.17.17.52.55,test,1,1082224375,2004.04.17.17.52.55,4th
9411,/content/IMS_out/4th_test/2004.04.17.18.02.55,test,1,1082224975,2004.04.17.18.02.55,4th
9412,/content/IMS_out/4th_test/2004.04.17.18.12.55,test,1,1082225575,2004.04.17.18.12.55,4th
9413,/content/IMS_out/4th_test/2004.04.17.18.22.55,test,1,1082226175,2004.04.17.18.22.55,4th
9414,/content/IMS_out/4th_test/2004.04.17.18.32.55,test,1,1082226775,2004.04.17.18.32.55,4th
9415,/content/IMS_out/4th_test/2004.04.17.18.42.55,test,1,1082227375,2004.04.17.18.42.55,4th
9416,/content/IMS_out/4th_test/2004.04.17.18.52.55,test,1,1082227975,2004.04.17.18.52.55,4th
9417,/content/IMS_out/4th_test/2004.04.17.19.02.55,test,1,1082228575,2004.04.17.19.02.55,4th
9418,/content/IMS_out/4th_test/2004.04.17.19.12.55,test,1,1082229175,2004.04.17.19.12.55,4th
9419,/content/IMS_out/4th_test/2004.04.17.19.22.55,test,1,1082229775,2004.04.17.19.22.55,4th
9420,/content/IMS_out/4th_test/2004.04.17.19.32.55,test,1,1082230375,2004.04.17.19.32.55,4th
9421,/content/IMS_out/4th_test/2004.04.17.19.42.55,test,1,1082230975,2004.04.17.19.42.55,4th
9422,/content/IMS_out/4th_test/2004.04.17.19.52.55,test,1,1082231575,2004.04.17.19.52.55,4th
9423,/content/IMS_out/4th_test/2004.04.17.20.02.55,test,1,1082232175,2004.04.17.20.02.55,4th
9424,/content/IMS_out/4th_test/2004.04.17.20.12.55,test,1,1082232775,2004.04.17.20.12.55,4th
9425,/content/IMS_out/4th_test/2004.04.17.20.22.55,test,1,1082233375,2004.04.17.20.22.55,4th
9426,/content/IMS_out/4th_test/2004.04.17.20.32.55,test,1,1082233975,2004.04.17.20.32.55,4th
9427,/content/IMS_out/4th_test/2004.04.17.20.42.55,test,1,1082234575,2004.04.17.20.42.55,4th
9428,/content/IMS_out/4th_test/2004.04.17.20.52.55,test,1,1082235175,2004.04.17.20.52.55,4th
9429,/content/IMS_out/4th_test/2004.04.17.21.02.55,test,1,1082235775,2004.04.17.21.02.55,4th
9430,/content/IMS_out/4th_test/2004.04.17.21.12.55,test,1,1082236375,2004.04.17.21.12.55,4th
9431,/content/IMS_out/4th_test/2004.04.17.21.22.55,test,1,1082236975,2004.04.17.21.22.55,4th
9432,/content/IMS_out/4th_test/2004.04.17.21.32.55,test,1,1082237575,2004.04.17.21.32.55,4th
9433,/content/IMS_out/4th_test/2004.04.17.21.42.55,test,1,1082238175,2004.04.17.21.42.55,4th
9434,/content/IMS_out/4th_test/2004.04.17.21.52.55,test,1,1082238775,2004.04.17.21.52.55,4th
9435,/content/IMS_out/4th_test/2004.04.17.22.02.55,test,1,1082239375,2004.04.17.22.02.55,4th
9436,/content/IMS_out/4th_test/2004.04.17.22.12.55,test,1,1082239975,2004.04.17.22.12.55,4th
9437,/content/IMS_out/4th_test/2004.04.17.22.22.55,test,1,1082240575,2004.04.17.22.22.55,4th
9438,/content/IMS_out/4th_test/2004.04.17.22.32.55,test,1,1082241175,2004.04.17.22.32.55,4th
9439,/content/IMS_out/4th_test/2004.04.17.22.42.55,test,1,1082241775,2004.04.17.22.42.55,4th
9440,/content/IMS_out/4th_test/2004.04.17.22.52.55,test,1,1082242375,2004.04.17.22.52.55,4th
9441,/content/IMS_out/4th_test/2004.04.17.23.02.55,test,1,1082242975,2004.04.17.23.02.55,4th
9442,/content/IMS_out/4th_test/2004.04.17.23.12.55,test,1,1082243575,2004.04.17.23.12.55,4th
9443,/content/IMS_out/4th_test/2004.04.17.23.22.55,test,1,1082244175,2004.04.17.23.22.55,4th
9444,/content/IMS_out/4th_test/2004.04.17.23.32.55,test,1,1082244775,2004.04.17.23.32.55,4th
9445,/content/IMS_out/4th_test/2004.04.17.23.42.55,test,1,1082245375,2004.04.17.23.42.55,4th
9446,/content/IMS_out/4th_test/2004.04.17.23.52.55,test,1,1082245975,2004.04.17.23.52.55,4th
9447,/content/IMS_out/4th_test/2004.04.18.00.02.55,test,1,1082246575,2004.04.18.00.02.55,4th
9448,/content/IMS_out/4th_test/2004.04.18.00.12.55,test,1,1082247175,2004.04.18.00.12.55,4th
9449,/content/IMS_out/4th_test/2004.04.18.00.22.55,test,1,1082247775,2004.04.18.00.22.55,4th
9450,/content/IMS_out/4th_test/2004.04.18.00.32.55,test,1,1082248375,2004.04.18.00.32.55,4th
9451,/content/IMS_out/4th_test/2004.04.18.00.42.55,test,1,1082248975,2004.04.18.00.42.55,4th
9452,/content/IMS_out/4th_test/2004.04.18.00.52.55,test,1,1082249575,2004.04.18.00.52.55,4th
9453,/content/IMS_out/4th_test/2004.04.18.01.02.55,test,1,1082250175,2004.04.18.01.02.55,4th
9454,/content/IMS_out/4th_test/2004.04.18.01.12.55,test,1,1082250775,2004.04.18.01.12.55,4th
9455,/content/IMS_out/4th_test/2004.04.18.01.22.55,test,1,1082251375,2004.04.18.01.22.55,4th
9456,/content/IMS_out/4th_test/2004.04.18.01.32.55,test,1,1082251975,2004.04.18.01.32.55,4th
9457,/content/IMS_out/4th_test/2004.04.18.01.42.55,test,1,1082252575,2004.04.18.01.42.55,4th
9458,/content/IMS_out/4th_test/2004.04.18.01.52.55,test,1,1082253175,2004.04.18.01.52.55,4th
9459,/content/IMS_out/4th_test/2004.04.18.02.02.55,test,1,1082253775,2004.04.18.02.02.55,4th
9460,/content/IMS_out/4th_test/2004.04.18.02.12.55,test,1,1082254375,2004.04.18.02.12.55,4th
9461,/content/IMS_out/4th_test/2004.04.18.02.22.55,test,1,1082254975,2004.04.18.02.22.55,4th
9462,/content/IMS_out/4th_test/2004.04.18.02.32.55,test,1,1082255575,2004.04.18.02.32.55,4th
9463,/content/IMS_out/4th_test/2004.04.18.02.42.55,test,1,1082256175,2004.04.18.02.42.55,4th


==> audit-supplement/results/ims_embedding_fingerprint_preserved.csv <==
model,n_windows,embedding_dim,norm_min,norm_q05,norm_median,norm_q95,norm_max,median_abs_coordinate,max_abs_coordinate,fraction_coordinates_abs_lt_1e_10
default_unlabelled,19220,1280,5.287213911245599e-13,1.1270389752466812e-12,1.6448986874384458e-12,2.0343308383559663e-12,3.2130547638656504e-12,2.998462074335975e-14,3.394303880934618e-13,1.0
labelled_ligo,19220,1280,1.3624883529155546e-12,2.930425373145637e-12,4.226256984359863e-12,5.296121408318244e-12,8.844057831813641e-12,7.616380670680961e-14,8.197010778476788e-13,1.0
imagenet,19220,1280,12.885188212194858,14.173259645446818,15.220735151796411,16.366280430847738,18.971530988067933,0.136240154504776,5.734222888946533,0.0


==> audit-supplement/results/ims_embedding_fingerprint_synthetic.csv <==
model,n_windows,embedding_dim,norm_min,norm_q05,norm_median,norm_q95,norm_max,median_abs_coordinate,max_abs_coordinate,fraction_coordinates_abs_lt_1e_10,input
fresh_random_seed_0,2,1280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,zeros
fresh_random_seed_0,2,1280,7.468505717456699e-13,7.468505717456699e-13,7.468505717456699e-13,7.468505717456699e-13,7.468505717456699e-13,1.423963393013439e-14,6.683228189613422e-14,1.0,constant_0.5
fresh_random_seed_0,4,1280,5.079125942724853e-13,5.120896857580178e-13,5.571309914519037e-13,6.18920527411845e-13,6.260531889443284e-13,1.0541428790115806e-14,6.550663467609977e-14,1.0,gaussian
fresh_random_seed_42,2,1280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,zeros
fresh_random_seed_42,2,1280,1.4400499647466669e-12,1.4400499647466669e-12,1.4400499647466669e-12,1.4400499647466669e-12,1.4400499647466669e-12,2.6399997639370287e-14,1.659979933458372e-13,1.0,constant_0.5
fresh_random_seed_42,4,1280,5.252552701566382e-13,5.318133330205437e-13,5.785718875678853e-13,6.526279347773475e-13,6.64003202228686e-13,1.0966390725467446e-14,6.513631187156019e-14,1.0,gaussian
fresh_random_seed_123,2,1280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,zeros
fresh_random_seed_123,2,1280,1.936840890521224e-12,1.936840890521224e-12,1.936840890521224e-12,1.936840890521224e-12,1.936840890521224e-12,3.630980878379514e-14,1.699229678405606e-13,1.0,constant_0.5
fresh_random_seed_123,4,1280,1.159860974680817e-12,1.1606485555793246e-12,1.1680937929436085e-12,1.3775434330252344e-12,1.413978849697391e-12,2.2878053279411746e-14,1.4708540104196172e-13,1.0,gaussian
checkpoint_correctly_loaded,2,1280,7.3192275745592,7.3192275745592,7.3192275745592,7.3192275745592,7.3192275745592,0.06889261677861214,4.056746959686279,0.0,zeros
checkpoint_correctly_loaded,2,1280,6.997238878875779,6.997238878875779,6.997238878875779,6.997238878875779,6.997238878875779,0.06385694071650505,4.201409339904785,0.0,constant_0.5
checkpoint_correctly_loaded,4,1280,1121.5248679101412,1357.97424941822,3234.4539542622483,9942.660887931714,11031.768015703108,5.247798442840576,1741.5296630859375,0.094921875,gaussian


==> audit-supplement/results/ims_embedding_score_correlations.csv <==
left,right,score_pearson,score_spearman
default_unlabelled,labelled_ligo,0.9874570965766907,0.982918155411535
default_unlabelled,imagenet,0.43350687623023987,0.3417641919406789
labelled_ligo,imagenet,0.4620063900947571,0.3570476850694363


==> audit-supplement/results/trend_circular_shift_per_bearing.csv <==
method,bearing,direction,spearman_rho,circular_shift_p_one_sided,n_circular_shifts,circular_shift_p_fdr
aether,Bearing1_3,1,0.7106597424822754,0.0004997501249375312,2000,0.0027404085700049826
aether,Bearing1_4,1,0.8520767487863818,0.0007473841554559044,1337,0.0027404085700049826
aether,Bearing1_5,1,0.7059330785328158,0.0004997501249375312,2000,0.0027404085700049826
aether,Bearing1_6,1,0.6600620252286991,0.005997001499250375,2000,0.007329668499083792
aether,Bearing1_7,1,0.6121427159067659,0.001999000499750125,2000,0.003664834249541896
aether,Bearing2_3,1,0.5592473614804766,0.005898123324396783,1864,0.007329668499083792
aether,Bearing2_4,1,0.6000360244168262,0.0015128593040847202,660,0.003600654664484452
aether,Bearing2_5,1,0.4636442509383517,0.018490754622688656,2000,0.018490754622688656
aether,Bearing2_6,1,0.779936774688411,0.0016366612111292963,610,0.003600654664484452
aether,Bearing2_7,1,0.8156961361002384,0.007142857142857143,139,0.007857142857142858
aether,Bearing3_3,1,0.4756287087997122,0.0029069767441860465,343,0.004568106312292359
rms,Bearing1_3,1,0.8726407662331689,0.0004997501249375312,2000,0.005497251374312844
rms,Bearing1_4,1,0.20216219163012691,0.4678624813153961,1337,0.974798927613941
rms,Bearing1_5,1,-0.7531162535740626,0.8820589705147426,2000,0.974798927613941
rms,Bearing1_6,1,-0.5804790268978783,0.9675162418790605,2000,0.974798927613941
rms,Bearing1_7,1,0.6724940207506747,0.12743628185907047,2000,0.5238095238095238
rms,Bearing2_3,1,-0.8184943955312091,0.974798927613941,1864,0.974798927613941
rms,Bearing2_4,1,-0.8087794453901835,0.9742813918305597,660,0.974798927613941
rms,Bearing2_5,1,-0.8410061356111882,0.9735132433783108,2000,0.974798927613941
rms,Bearing2_6,1,-0.5912661949757501,0.7888707037643208,610,0.974798927613941
rms,Bearing2_7,1,0.47225295751240964,0.14285714285714285,139,0.5238095238095238
rms,Bearing3_3,1,0.4829247082337195,0.2936046511627907,343,0.8074127906976745
peak,Bearing1_3,1,0.8965426784355109,0.0034982508745627187,2000,0.021989005497251374
peak,Bearing1_4,1,0.3165552901905952,0.2742899850523169,1337,0.6034379671150971
peak,Bearing1_5,1,-0.5253034441760526,0.8335832083958021,2000,0.9882037533512065
peak,Bearing1_6,1,-0.09700644775658702,0.5737131434282858,2000,0.9798924479775543
peak,Bearing1_7,1,0.8571309831977032,0.00399800099950025,2000,0.021989005497251374
peak,Bearing2_3,1,-0.6118027230981409,0.9882037533512065,1864,0.9882037533512065
peak,Bearing2_4,1,-0.4958738123265001,0.9773071104387292,660,0.9882037533512065
peak,Bearing2_5,1,-0.5819693275410751,0.95952023988006,2000,0.9882037533512065
peak,Bearing2_6,1,-0.2576701330635552,0.6235679214402619,610,0.9798924479775543
peak,Bearing2_7,1,0.39944895147711623,0.007142857142857143,139,0.02619047619047619
peak,Bearing3_3,1,0.5671299749135533,0.18313953488372092,343,0.5036337209302325
crest_factor,Bearing1_3,1,0.7022010422828292,0.004997501249375313,2000,0.00916208562385474
crest_factor,Bearing1_4,1,0.699502045954435,0.0007473841554559044,1337,0.0016442451420029896
crest_factor,Bearing1_5,1,0.44967799460373936,0.0004997501249375312,2000,0.001374312843578211
crest_factor,Bearing1_6,1,0.4786642311714058,0.0004997501249375312,2000,0.001374312843578211
crest_factor,Bearing1_7,1,0.866459957474883,0.0004997501249375312,2000,0.001374312843578211
crest_factor,Bearing2_3,1,-0.09826572488746126,0.5726541554959785,1864,0.6299195710455764
crest_factor,Bearing2_4,1,0.23993188185819514,0.2586989409984871,660,0.3557110438729198
crest_factor,Bearing2_5,1,0.27703847790865943,0.0004997501249375312,2000,0.001374312843578211
crest_factor,Bearing2_6,1,0.6163982300279721,0.024549918166939442,610,0.03857844283376198
crest_factor,Bearing2_7,1,0.09335899061905492,0.39285714285714285,139,0.4801587301587301
crest_factor,Bearing3_3,1,-0.22495172848859316,0.8866279069767442,343,0.8866279069767441
kurtosis,Bearing1_3,1,0.7855104968117992,0.005497251374312844,2000,0.012093953023488256
kurtosis,Bearing1_4,1,0.7404403068372193,0.0007473841554559044,1337,0.002055306427503737
kurtosis,Bearing1_5,1,0.49599735733707373,0.0004997501249375312,2000,0.001832417124770948
kurtosis,Bearing1_6,1,0.638386260738519,0.0004997501249375312,2000,0.001832417124770948
kurtosis,Bearing1_7,1,0.8786943886418805,0.0004997501249375312,2000,0.001832417124770948
kurtosis,Bearing2_3,1,-0.05879775049476114,0.5302949061662199,1864,0.5833243967828419
kurtosis,Bearing2_4,1,0.35238490365026653,0.03328290468986384,660,0.05230170736978603
kurtosis,Bearing2_5,1,0.2551536716639404,0.013993003498250875,2000,0.025653839746793267
kurtosis,Bearing2_6,1,0.6838991677806591,0.08183306055646482,610,0.11252045826513912
kurtosis,Bearing2_7,1,0.18328048807154887,0.37142857142857144,139,0.4539682539682539
kurtosis,Bearing3_3,1,-0.1106556966279217,0.7151162790697675,343,0.7151162790697675
skewness,Bearing1_3,-1,0.902316095663959,0.006496751624187906,2000,0.01786606696651674
skewness,Bearing1_4,-1,0.0383914587900885,0.4618834080717489,1337,0.5080717488789237
skewness,Bearing1_5,-1,0.45804431355352515,0.001999000499750125,2000,0.007329668499083792
skewness,Bearing1_6,-1,0.14398158222299612,0.046476761619190406,2000,0.08520739630184908
skewness,Bearing1_7,-1,0.8294210054076372,0.0014992503748125937,2000,0.007329668499083792
skewness,Bearing2_3,-1,-0.28613872609998725,0.9512064343163539,1864,0.951206434316354
skewness,Bearing2_4,-1,0.4076192680353729,0.0015128593040847202,660,0.007329668499083792
skewness,Bearing2_5,-1,0.010495128147956015,0.45577211394302847,2000,0.5080717488789237
skewness,Bearing2_6,-1,0.7412039324060499,0.009819967266775777,610,0.02160392798690671
skewness,Bearing2_7,-1,0.29094049987973153,0.07857142857142857,139,0.12346938775510205
skewness,Bearing3_3,-1,0.5626444828978825,0.09593023255813954,343,0.13190406976744187
std,Bearing1_3,1,0.8726922494201842,0.0004997501249375312,2000,0.005497251374312844
std,Bearing1_4,1,0.2022155401009532,0.4678624813153961,1337,0.974798927613941
std,Bearing1_5,1,-0.7522678271171888,0.88055972013993,2000,0.974798927613941
std,Bearing1_6,1,-0.5808844189343216,0.968015992003998,2000,0.974798927613941
std,Bearing1_7,1,0.6725560152804044,0.12993503248375812,2000,0.5238095238095238
std,Bearing2_3,1,-0.8187987202047717,0.974798927613941,1864,0.974798927613941
std,Bearing2_4,1,-0.8083813070256753,0.9742813918305597,660,0.974798927613941
std,Bearing2_5,1,-0.8412833543962596,0.9715142428785607,2000,0.974798927613941
std,Bearing2_6,1,-0.5910714370264217,0.7888707037643208,610,0.974798927613941
std,Bearing2_7,1,0.4616737005532353,0.14285714285714285,139,0.5238095238095238
std,Bearing3_3,1,0.4798114536873538,0.2936046511627907,343,0.8074127906976745
mean_abs,Bearing1_3,1,0.8691272602524742,0.0004997501249375312,2000,0.005497251374312844
mean_abs,Bearing1_4,1,0.19622165479557152,0.47085201793721976,1337,0.9940029985007496
mean_abs,Bearing1_5,1,-0.7666753129647605,0.8900549725137431,2000,0.9940029985007496
mean_abs,Bearing1_6,1,-0.6652857101171104,0.9700149925037481,2000,0.9940029985007496
mean_abs,Bearing1_7,1,0.6143052027495245,0.15342328835582209,2000,0.8438280859570215
mean_abs,Bearing2_3,1,-0.8331170416304534,0.9683646112600536,1864,0.9940029985007496
mean_abs,Bearing2_4,1,-0.858153754870256,0.9742813918305597,660,0.9940029985007496
mean_abs,Bearing2_5,1,-0.8789450253298934,0.9940029985007496,2000,0.9940029985007496
mean_abs,Bearing2_6,1,-0.6371146993851604,0.8346972176759411,610,0.9940029985007496
mean_abs,Bearing2_7,1,0.27812206162121983,0.4357142857142857,139,0.9940029985007496
mean_abs,Bearing3_3,1,0.4765095349131996,0.29651162790697677,343,0.9940029985007496
envelope_rms,Bearing1_3,1,0.8726746273544129,0.0004997501249375312,2000,0.005497251374312844
envelope_rms,Bearing1_4,1,0.20216453617744093,0.4678624813153961,1337,0.974798927613941
envelope_rms,Bearing1_5,1,-0.7527435788605938,0.8895552223888056,2000,0.974798927613941
envelope_rms,Bearing1_6,1,-0.5806860036407329,0.9705147426286856,2000,0.974798927613941
envelope_rms,Bearing1_7,1,0.6719292327921462,0.127936031984008,2000,0.5238095238095238
envelope_rms,Bearing2_3,1,-0.8186743320497962,0.974798927613941,1864,0.974798927613941
envelope_rms,Bearing2_4,1,-0.8086404169026399,0.9742813918305597,660,0.974798927613941
envelope_rms,Bearing2_5,1,-0.8411854460449999,0.9720139930034982,2000,0.974798927613941
envelope_rms,Bearing2_6,1,-0.5917312045689731,0.7888707037643208,610,0.974798927613941
envelope_rms,Bearing2_7,1,0.4664363342153026,0.14285714285714285,139,0.5238095238095238
envelope_rms,Bearing3_3,1,0.4808399685166569,0.2936046511627907,343,0.8074127906976745
spectral_entropy,Bearing1_3,-1,0.9226187964859307,0.0029985007496251873,2000,0.01649175412293853
spectral_entropy,Bearing1_4,-1,-0.44023351250392306,0.9715994020926756,1337,1.0
spectral_entropy,Bearing1_5,-1,-0.5930084025748865,0.9855072463768116,2000,1.0
spectral_entropy,Bearing1_6,-1,0.18473562753786382,0.27936031984008,2000,0.614592703648176
spectral_entropy,Bearing1_7,-1,0.3989079851216892,0.11244377811094453,2000,0.3092203898050975
spectral_entropy,Bearing2_3,-1,0.11222453770342403,0.40214477211796246,1864,0.7372654155495978
spectral_entropy,Bearing2_4,-1,-0.6960542668158614,0.972768532526475,660,1.0
spectral_entropy,Bearing2_5,-1,-0.28988484462425823,1.0,2000,1.0
spectral_entropy,Bearing2_6,-1,-0.5032485962644562,0.8477905073649754,610,1.0
spectral_entropy,Bearing2_7,-1,0.6443200454833703,0.03571428571428571,139,0.13095238095238096
spectral_entropy,Bearing3_3,-1,0.7343516288502978,0.0029069767441860465,343,0.01649175412293853
bandwidth,Bearing1_3,1,-0.7959222117358191,0.9375312343828086,2000,0.9375312343828086
bandwidth,Bearing1_4,1,0.379087087330773,0.31988041853512705,1337,0.3909649559873775
bandwidth,Bearing1_5,1,0.9278441042890683,0.026486756621689155,2000,0.058270864567716144
bandwidth,Bearing1_6,1,0.7875694574515006,0.0004997501249375312,2000,0.005497251374312844
bandwidth,Bearing1_7,1,0.7146542805084245,0.111944027986007,2000,0.20523071797434614
bandwidth,Bearing2_3,1,0.5193525463434254,0.13297587131367292,1864,0.2089620834929146
bandwidth,Bearing2_4,1,0.9787740978210422,0.0015128593040847202,660,0.006001091107474086
bandwidth,Bearing2_5,1,0.2979595141207295,0.0034982508745627187,2000,0.009620189905047476
bandwidth,Bearing2_6,1,0.9638214750363132,0.0016366612111292963,610,0.006001091107474086
bandwidth,Bearing2_7,1,0.5295926176991539,0.20714285714285716,139,0.2848214285714286
bandwidth,Bearing3_3,1,-0.06704713952604008,0.43023255813953487,343,0.4732558139534883


==> audit-supplement/results/trend_circular_shift_summary.csv <==
method,direction,positive_rho,fdr_significant_positive,median_rho,chronology_gate_positive_7_of_11,chronology_gate_fdr_6_of_11
aether,1,11,11,0.6600620252286991,True,True
rms,1,5,1,-0.5804790268978783,False,False
peak,1,5,3,-0.09700644775658702,False,False
crest_factor,1,9,7,0.44967799460373936,True,True
kurtosis,1,9,6,0.49599735733707373,True,True
skewness,-1,10,5,0.4076192680353729,True,False
std,1,5,1,-0.5808844189343216,False,False
mean_abs,1,5,1,-0.6371146993851604,False,False
envelope_rms,1,5,1,-0.5806860036407329,False,False
spectral_entropy,-1,6,2,0.11222453770342403,False,False
bandwidth,1,9,4,0.5295926176991539,True,False

